Self-Supervised Damage-Avoiding Manipulation Strategy Optimization via Mental Simulation

Everyday robotics are challenged to deal with autonomous product handling in applications like logistics or retail, possibly causing damage on the items during manipulation. Traditionally, most approaches try to minimize physical interaction with goods. However, this paper proposes to take into account any unintended object motion and to learn damage-minimizing manipulation strategies in a self-supervised way. The presented approach consists of a simulation-based planning method for an optimal manipulation sequence with respect to possible damage. The planned manipulation sequences are generalized to new, unseen scenes in the same application scenario using machine learning. This learned manipulation strategy is continuously refined in a self-supervised, simulation-in-the-loop optimization cycle during load-free times of the system, commonly known as mental simulation. In parallel, the generated manipulation strategies can be deployed in near-real time in an anytime fashion. The approach is validated on an industrial container-unloading scenario and on a retail shelf-replenishment scenario.

==> classifier_improvement_training.csv <==
0.152 0.152 0.172 0.01 -0.102 0.178 0.191 0.703 0.264 0.152
0.205 0.191 0.558 0.426 0.099 0.551 0.172 0.205 0.152 0.264
0.69 0.152 0.073 -0.096 0.073 0.152 0.337 0.152 0.5975 0.152
0.393 -0.102 0.386 -0.129 0.558 0.64 0.165 -0.03 0.577 0.172
0.145 0.419 0.139 0.472 0.383 0.386 0.416 0.37 0.419 0.049
0.558 0.178 0.63 0.373 0.29 0.191 0.462 0.287 0.287 0.224
0.29 0.37 0.696 0.419 0.29 -0.089 0.63 0.264 0.677 0.145
0.145 0.29 0.106 0.244 0.145 0.416 0.191 0.65 0.373 0.224
-0.096 -0.043 0.251 0.323 0.29 0.2985 0.66 0.617 0.607 0.353
0.657 0.462 0.416 0.653 0.617 0.419 0.35 0.37 0.251 0.251
0.653 0.419 0.205 0.657 -0.083 0.386 0.667 0.29 0.617 0.386
0.447 0.191 0.383 -0.03 0.729 0.271 0.426 0.205 0.211 0.173
-0.03 0.373 0.191 0.152 0.32 0.419 0.373 0.373 0.205 0.264
0.287 0.4 0.693 0.284 0.4 0.29 0.323 0.205 0.2 0.233
0.462 0.244 0.191 0.271 0.37 0.634 0.4 0.462 0.32 0.224
0.29 0.492 0.38 -0.013 0.152 0.386 0.323 0.462 0.191 0.227
0.67 0.462 0.29 0.32 0.386 0.191 0.383 0.323 0.63 0.367
0.386 0.29 0.152 0.426 0.462 0.63 0.297 0.419 0.32 0.32
0.073 0.264 0.191 0.373 0.198 0.383 0.386 0.419 0.416 0.152
0.367 0.462 0.191 0.634 0.416 0.35 0.367 0.416 0.416 0.37
0.462 0.323 0.766 0.416 0.145 0.416 0.191 0.42 0.373 0.4
0.383 0.29 0.495 0.667 0.386 0.607 0.205 0.653 0.416 0.42
0.251 0.233 0.607 0.287 0.4 0.4 0.419 0.515 0.233 0.198
0.205 0.495 0.4 0.29 0.419 0.396 0.287 0.191 0.393 0.323
0.191 0.42 0.399 0.419 0.67 0.467 0.693 0.205 0.729 0.426
0.386 0.419 0.426 0.198 0.386 0.393 0.191 0.653 0.419 0.4
0.42 0.231 0.251 0.419 0.205 0.244 0.366 0.347 0.396 0.347
0.323 0.297 0.366 0.251 0.42 0.205 0.416 0.416 0.026 0.386
0.185 0.29 0.198 0.416 0.416 0.277 0.099 0.37 0.244 0.211
0.442 0.205 0.191 0.4 0.426 0.198 0.427 0.462 0.099 0.69
0.251 0.347 0.729 0.419 0.185 0.185 0.198 0.472 0.42 0.251
0.67 0.231 0.426 0.416 0.251 0.29 0.462 0.419 0.191 0.416
0.264 0.535 0.244 0.373 0.399 0.551 0.462 0.347 0.29 0.44
0.251 0.419 0.231 0.231 0.251 0.386 0.257 0.386 0.42 0.36
0.36 0.462 0.42 0.211 0.386 0.462 0.416 0.416 0.257 0.419
0.419 0.205 0.233 0.455 0.185 0.531 0.323 0.29 0.211 0.347
0.535 0.63 0.367 0.185 0.231 0.386 0.426 0.3535 0.455 0.42
0.462 0.386 0.257 0.257 0.386 0.211 0.231 0.231 0.347 0.36
0.419 0.416 0.433 0.251 0.191 0.231 0.416 0.455 0.227 0.42
0.44 0.224 0.495 0.257 0.419 0.453 0.347 0.416 0.462 0.231
0.36 0.231 0.756 0.541 0.713 0.427 0.386 0.703 0.742 0.726
0.716 0.244 0.42 0.205 0.713 0.782 0.713 0.386 0.422 0.257
0.205 0.713 0.716 0.2445 0.257 0.752 0.231 0.251 0.742 0.752
0.386 0.779 0.673 0.257 0.713 0.422 0.257 0.703 0.752 0.703
0.769 0.44 0.36 0.584 0.386 0.713 0.419 0.227 0.713 0.416
0.614 0.746 0.713 0.251 0.36 0.726 0.703 0.742 0.257 0.607
0.185 0.257 0.703 0.772 0.726 0.746 0.455 0.447 0.257 0.257
0.683 0.713 0.347 0.716 0.447 0.716 0.512 0.419 0.713 0.535
0.713 0.231 0.205 0.347 0.257 0.479 0.36 0.624 0.578 0.703
0.673 0.779 0.386 0.416 0.535 0.373 0.455 0.756 0.36 0.36
0.769 0.469 0.502 0.198 0.716 0.756 0.752 0.257 0.742 0.752
0.673 0.251 0.713 0.508 0.594 0.455 0.426 0.716 0.373 0.347
0.429 0.257 0.673 0.231 0.683 0.584 0.742 0.713 0.231 0.469
0.432 0.713 0.713 0.426 0.584 0.604 0.742 0.584 0.205 0.485
0.416 0.257 0.482 0.36 0.416 0.455 0.37 0.696 0.383 0.713
0.512 0.713 0.422 0.713 0.713 0.419 0.531 0.746 0.37 0.393
0.36 0.578 0.419 0.251 0.257 0.488 0.393 0.495 0.716 0.416
0.257 0.386 0.742 0.535 0.406 0.578 0.393 0.373 0.347 0.611
0.683 0.251 0.37 0.36 0.502 0.257 0.683 0.36 0.488 0.37
0.756 0.37 0.393 0.337 0.257 0.462 0.257 0.419 0.462 0.37
0.502 0.386 0.742 0.37 0.257 0.231 0.393 0.502 0.479 0.406
0.257 0.406 0.36 0.383 0.231 0.185 0.393 0.419 0.347 0.37
0.578 0.393 0.416 0.347 0.244 0.356 0.383 0.538 0.37 0.257
0.716 0.37 0.713 0.37 0.703 0.406 0.44 0.502 0.37 0.502
0.406 0.347 0.257 0.716 0.746 0.419 0.231 0.238 0.37 0.488
0.406 0.488 0.713 0.36 0.393 0.488 0.756 0.389 0.257 0.713
0.703 0.772 0.406 0.502 0.462 0.683 0.713 0.505 0.422 0.419
0.756 0.419 0.406 0.462 0.703 0.406 0.406 0.713 0.422 0.604
0.462 0.726 0.386 0.508 0.462 0.393 0.447 0.713 0.742 0.347
0.488 0.406 0.485 0.462 0.756 0.419 0.531 0.422 0.393 0.742
0.742 0.37 0.383 0.419 0.495 0.37 0.406 0.716 0.406 0.37


==> classifier_improvement_training_linearized.csv <==
x y
10 0.289406396714
80 0.506107687793


==> classifier_improvement_training_results.csv <==
Description TrainingRuns Scenes SamplesPerScene TauMean TauStddev TauMeanPlusStddev TauMeanMinusStddev  TauMedian TauFirstQuartile TauThirdQuartile TauMinimum TauMaximum
10~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 10 100 0.1872 0.1977 0.3849 -0.0105 0.1620 0.1520 0.1877 -0.1020 0.7030 
11~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 11 100 0.2823 0.1588 0.4411 0.1235 0.2050 0.1768 0.3855 0.0990 0.5580 
12~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 12 100 0.2282 0.2319 0.4602 -0.0037 0.1520 0.0927 0.2908 -0.0960 0.6900 
13~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 13 100 0.2630 0.2739 0.5369 -0.0109 0.2790 0.0188 0.5168 -0.1290 0.6400 
14~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 14 100 0.3198 0.1413 0.4611 0.1785 0.3845 0.2012 0.4182 0.0490 0.4720 
15~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 15 100 0.3480 0.1473 0.4953 0.2007 0.2885 0.2398 0.4398 0.1780 0.6300 
16~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 16 100 0.3692 0.2358 0.6050 0.1334 0.3300 0.2705 0.5773 -0.0890 0.6960 
17~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 17 100 0.2784 0.1559 0.4343 0.1225 0.2340 0.1565 0.3523 0.1060 0.6500 
18~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 18 100 0.3261 0.2445 0.5706 0.0815 0.3107 0.2607 0.5435 -0.0960 0.6600 
19~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 19 100 0.4446 0.1447 0.5893 0.2999 0.4175 0.3550 0.5783 0.2510 0.6570 
20~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 20 100 0.4197 0.2299 0.6496 0.1898 0.4025 0.3140 0.6440 -0.0830 0.6670 
21~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 21 100 0.3006 0.1957 0.4963 0.1049 0.2410 0.1945 0.4153 -0.0300 0.7290 
22~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 22 100 0.2640 0.1306 0.3946 0.1334 0.2920 0.1945 0.3730 -0.0300 0.4190 
23~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 23 100 0.3315 0.1375 0.4690 0.1940 0.2885 0.2458 0.3808 0.2000 0.6930 
24~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 24 100 0.3578 0.1294 0.4872 0.2284 0.3450 0.2508 0.4465 0.1910 0.6340 
25~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 25 100 0.2890 0.1461 0.4351 0.1429 0.3065 0.2000 0.3845 -0.0130 0.4920 
26~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 26 100 0.4022 0.1412 0.5434 0.2610 0.3750 0.3207 0.4430 0.1910 0.6700 
27~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 27 100 0.3702 0.1209 0.4911 0.2493 0.3530 0.3028 0.4243 0.1520 0.6300 
28~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 28 100 0.2855 0.1192 0.4047 0.1663 0.3185 0.1927 0.3852 0.0730 0.4190 
29~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 29 100 0.3989 0.1042 0.5031 0.2947 0.3930 0.3670 0.4160 0.1910 0.6340 
30~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 30 100 0.3912 0.1592 0.5504 0.2320 0.4080 0.3355 0.4190 0.1450 0.7660 
31~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 31 100 0.4522 0.1453 0.5975 0.3069 0.4180 0.3838 0.5790 0.2050 0.6670 
32~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 32 100 0.3543 0.1293 0.4836 0.2250 0.3435 0.2375 0.4143 0.1980 0.6070 
33~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 33 100 0.3399 0.0926 0.4325 0.2473 0.3580 0.2878 0.3990 0.1910 0.4950 
34~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 34 100 0.4619 0.1779 0.6398 0.2840 0.4230 0.4040 0.6193 0.1910 0.7290 
35~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 35 100 0.3871 0.1219 0.5090 0.2652 0.3965 0.3860 0.4190 0.1910 0.6530 
36~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 36 100 0.3226 0.0780 0.4006 0.2446 0.3470 0.2457 0.3885 0.2050 0.4200 
37~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 37 100 0.3106 0.1179 0.4285 0.1927 0.3445 0.2625 0.4085 0.0260 0.4200 
38~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 38 100 0.2706 0.0994 0.3700 0.1712 0.2605 0.2013 0.3500 0.0990 0.4160 
39~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 39 100 0.3540 0.1682 0.5222 0.1858 0.4130 0.1998 0.4383 0.0990 0.6900 
40~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 40 100 0.3457 0.1628 0.5085 0.1829 0.2990 0.2113 0.4198 0.1850 0.7290 
41~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 41 100 0.3772 0.1340 0.5112 0.2432 0.4160 0.2607 0.4243 0.1910 0.6700 
42~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 42 100 0.3905 0.1020 0.4925 0.2885 0.3860 0.3042 0.4565 0.2440 0.5510 
43~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 43 100 0.3192 0.0771 0.3963 0.2421 0.3085 0.2510 0.3860 0.2310 0.4200 
44~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 44 100 0.3809 0.0795 0.4604 0.3014 0.4160 0.3665 0.4198 0.2110 0.4620 
45~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 45 100 0.3199 0.1118 0.4317 0.2081 0.3065 0.2165 0.4010 0.1850 0.5310 
46~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 46 100 0.3989 0.1239 0.5227 0.2750 0.4030 0.3569 0.4477 0.1850 0.6300 
47~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 47 100 0.3128 0.0815 0.3943 0.2313 0.3020 0.2375 0.3795 0.2110 0.4620 
48~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 48 100 0.3459 0.1002 0.4461 0.2457 0.4160 0.2360 0.4198 0.1910 0.4550 
49~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 49 100 0.3744 0.0970 0.4714 0.2774 0.4175 0.2795 0.4497 0.2240 0.4950 
50~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 50 100 0.5585 0.1843 0.7428 0.3742 0.6220 0.3962 0.7228 0.2310 0.7560 
51~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 51 100 0.4858 0.2126 0.6984 0.2732 0.4210 0.2893 0.7130 0.2050 0.7820 
52~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 52 100 0.4863 0.2493 0.7356 0.2371 0.4850 0.2461 0.7355 0.2050 0.7520 
53~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 53 100 0.5645 0.1987 0.7632 0.3658 0.6880 0.3950 0.7105 0.2570 0.7790 
54~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 54 100 0.5027 0.1716 0.6743 0.3311 0.4295 0.3935 0.6807 0.2270 0.7690 
55~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 55 100 0.5719 0.1924 0.7643 0.3795 0.6585 0.4218 0.7228 0.2510 0.7460 
56~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 56 100 0.4805 0.2245 0.7050 0.2560 0.4510 0.2570 0.7202 0.1850 0.7720 
57~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 57 100 0.5801 0.1369 0.7170 0.4432 0.6090 0.4632 0.7130 0.3470 0.7160 
58~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 58 100 0.4497 0.1856 0.6353 0.2641 0.4195 0.2795 0.6125 0.2050 0.7130 
59~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 59 100 0.5093 0.1585 0.6678 0.3508 0.4355 0.3762 0.6385 0.3600 0.7790 
60~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 60 100 0.5913 0.2093 0.8006 0.3820 0.7290 0.4773 0.7520 0.1980 0.7690 
61~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 61 100 0.5056 0.1548 0.6604 0.3508 0.4815 0.3862 0.6532 0.2510 0.7160 
62~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 62 100 0.5012 0.1960 0.6972 0.3052 0.5265 0.3000 0.6805 0.2310 0.7420 
63~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 63 100 0.5488 0.1574 0.7062 0.3914 0.5840 0.4453 0.6857 0.2050 0.7420 
64~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 64 100 0.4548 0.1375 0.5923 0.3173 0.4160 0.3732 0.4753 0.2570 0.7130 
65~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 65 100 0.5532 0.1451 0.6983 0.4081 0.5215 0.4197 0.7130 0.3700 0.7460 
66~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 66 100 0.4373 0.1339 0.5712 0.3034 0.4175 0.3683 0.4932 0.2510 0.7160 
67~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 67 100 0.4628 0.1401 0.6029 0.3227 0.3995 0.3762 0.5673 0.2570 0.7420 
68~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 68 100 0.4324 0.1468 0.5792 0.2856 0.3700 0.3600 0.4985 0.2510 0.6830 
69~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 69 100 0.4083 0.1345 0.5428 0.2738 0.3815 0.3453 0.4513 0.2570 0.7560 
70~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 70 100 0.4268 0.1368 0.5636 0.2900 0.3995 0.3740 0.4962 0.2310 0.7420 
71~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 71 100 0.3351 0.0769 0.4120 0.2582 0.3650 0.2795 0.3905 0.1850 0.4190 
72~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 72 100 0.3882 0.1002 0.4884 0.2880 0.3765 0.3492 0.4103 0.2440 0.5780 
73~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 73 100 0.5092 0.1398 0.6490 0.3694 0.4710 0.3790 0.6527 0.3700 0.7160 
74~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 74 100 0.4218 0.1738 0.5956 0.2480 0.3880 0.2795 0.4708 0.2310 0.7460 
75~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 75 100 0.4963 0.1636 0.6599 0.3327 0.4470 0.3900 0.6567 0.2570 0.7560 
76~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 76 100 0.5587 0.1351 0.6938 0.4236 0.5035 0.4320 0.6980 0.4060 0.7720 
77~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 77 100 0.5297 0.1395 0.6692 0.3902 0.4420 0.4093 0.6783 0.4060 0.7560 
78~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 78 100 0.5186 0.1432 0.6618 0.3754 0.4620 0.4065 0.6617 0.3470 0.7420 
79~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 79 100 0.5104 0.1260 0.6364 0.3844 0.4735 0.4197 0.5202 0.3930 0.7560 
80~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 10 80 100 0.4677 0.1354 0.6031 0.3323 0.4060 0.3732 0.4760 0.3700 0.7420 


==> classifier_training.csv <==
0.419 0.416 0.495 0.42 0.178 0.207 0.462 0.29 0.323 0.426 0.145 0.416 0.284 0.462 0.386 0.284 0.426 0.416 0.432 0.386 0.416 0.427 0.472 0.178 0.386 0.69 0.419 0.69 0.251 0.367 0.426 0.383 0.205 0.373 0.373 0.323 0.244 0.073 0.12 0.4 0.29 0.238 0.323 0.69 0.558 0.69 0.386 0.323 0.373 0.4 0.373 0.426 0.373 0.433 0.386 0.44 0.432 0.4 0.69 0.495 0.416 0.205 0.4 0.419 0.227 0.426 0.323 0.453 0.416 0.251 0.4 0.238 0.4 0.439 0.693 0.191 0.426 0.462 0.227 0.386 0.419 0.426 0.4 0.416 0.419 0.44 0.167 0.453 0.386 0.766 0.432 0.162 0.386 0.227 0.251 0.386 0.233 0.693 0.495 0.244
0.18 0.63 0.198 0.251 0.227 0.383 0.401 0.198 0.657 0.677 0.42 0.416 0.634 0.323 0.2 0.634 0.462 0.432 0.453 0.419 0.317 0.4 0.416 0.205 0.766 0.139 0.323 0.383 0.29 0.416 0.416 0.139 0.42 0.386 0.67 0.383 0.419 0.323 0.419 0.416 0.422 0.251 0.416 0.4 0.32 0.145 0.634 0.416 0.205 0.383 0.218 0.4 0.32 0.29 0.495 0.205 0.416 0.653 0.416 0.251 0.67 0.251 0.416 0.152 0.244 0.419 0.416 0.233 0.29 0.152 0.462 0.343 0.29 0.287 0.62 0.29 0.264 0.44 0.416 0.729 0.205 0.422 0.145 0.677 0.205 0.383 0.416 0.205 0.32 0.422 0.667 0.69 0.297 0.323 0.205 0.29 0.367 0.152 0.337 0.367
0.0 0.426 0.287 0.198 0.419 0.16 0.558 0.323 0.42 0.251 0.766 0.495 0.475 0.462 0.4 0.383 0.472 0.416 0.422 0.729 0.472 0.472 0.766 0.373 0.386 0.419 0.32 0.429 0.432 0.426 0.205 0.32 0.251 0.284 0.373 0.37 0.419 0.373 0.432 0.287 0.42 0.205 0.251 0.653 0.462 0.44 0.287 0.373 0.373 0.432 0.752 0.29 0.416 0.386 0.432 0.323 0.64 0.42 0.69 0.667 0.386 0.251 0.525 0.825 0.205 0.433 0.18 0.693 0.367 0.373 0.449 0.37 0.462 0.69 0.32 0.64 0.729 0.32 0.766 0.32 0.416 0.729 0.386 0.419 0.419 0.251 0.32 0.373 0.366 0.323 0.373 0.383 0.422 0.238 0.455 0.495 0.227 0.211 0.323 0.323
0.416 0.416 0.287 0.152 -0.047 0.383 0.419 0.323 0.2 0.167 0.18 0.092 0.233 0.69 0.063 0.422 0.271 0.42 0.233 0.173 0.3 0.152 0.455 0.587 0.419 0.191 0.37 0.198 0.4 0.287 0.32 0.495 0.244 0.69 0.106 0.191 0.178 0.205 0.373 0.191 0.139 0.333 0.191 0.32 0.152 0.19 0.32 0.416 0.667 0.416 0.323 0.152 0.152 0.205 0.416 0.152 0.205 0.139 0.191 0.244 0.152 0.264 0.29 0.092 0.28 0.251 0.634 0.173 0.218 0.073 0.284 0.495 0.4 0.419 0.29 0.32 0.152 0.69 0.386 0.416 0.287 0.426 0.386 0.502 0.752 0.152 0.147 0.416 0.416 0.211 0.29 0.373 0.657 0.653 0.191 0.18 0.251 0.462 0.191 0.416
0.347 0.257 0.584 0.703 0.185 0.099 0.716 0.099 0.086 0.416 0.257 0.419 0.231 0.673 0.453 0.62 0.251 0.211 0.185 0.693 0.086 0.205 0.453 0.099 0.726 0.416 0.703 0.251 0.7705 0.716 0.419 0.32 0.769 0.433 0.426 0.185 0.386 0.393 0.726 0.769 0.525 0.419 0.713 0.746 0.62 0.578 0.703 0.383 0.426 0.772 0.073 0.426 0.769 0.185 0.416 0.099 0.752 0.419 0.772 0.386 0.026 0.752 0.257 0.416 0.726 0.323 0.086 0.198 0.779 0.673 0.756 0.211 0.447 0.779 0.238 0.257 0.419 0.4075 0.419 0.419 0.713 0.779 0.099 0.416 0.769 0.419 0.251 0.433 0.703 0.432 0.683 0.769 0.713 0.716 0.703 0.44 0.713 0.323 0.416 0.772
0.419 0.703 0.373 0.426 0.447 0.578 0.614 0.347 0.178 0.713 0.426 0.191 0.185 0.703 0.238 0.683 0.386 0.708 0.772 0.713 0.42 0.205 0.36 0.251 0.257 0.769 0.713 0.703 0.716 0.257 0.673 0.42 0.231 0.44 0.257 0.713 0.36 0.416 0.426 0.367 0.518 0.644 0.347 0.703 0.578 0.205 0.769 0.426 0.37 0.416 0.198 0.419 0.419 0.703 0.373 0.551 0.713 0.703 0.713 0.396 0.426 0.172 0.455 0.393 0.419 0.703 0.257 0.257 0.683 0.211 0.703 0.238 0.416 0.347 0.624 0.713 0.205 0.44 0.373 0.653 0.64 0.231 0.703 0.205 0.205 0.426 0.713 0.44 0.703 0.386 0.386 0.211 0.205 0.36 0.683 0.347 0.756 0.422 0.742 0.772
0.251 0.703 0.726 0.716 0.251 0.663 0.42 0.231 0.251 0.099 0.416 0.36 0.099 0.086 0.742 0.205 0.099 0.716 0.703 0.62 0.436 0.772 0.673 0.053 0.426 0.42 0.099 0.62 0.426 0.447 0.62 0.726 0.693 0.185 0.769 0.752 0.693 0.231 0.251 0.693 0.185 0.086 0.099 0.716 0.099 0.419 0.185 0.453 0.099 0.703 0.716 0.703 0.386 0.578 0.211 0.624 0.099 0.419 0.716 0.419 0.231 0.465 0.42 0.211 0.742 0.673 0.44 0.099 0.416 0.36 0.525 0.073 0.099 0.703 0.419 0.746 0.386 0.766 0.416 0.673 0.716 0.383 0.627 0.584 0.518 0.673 0.713 0.099 0.426 0.713 0.716 0.198 0.053 0.772 0.373 0.257 0.742 0.62 0.742 0.742
0.205 0.742 0.205 0.713 0.416 0.673 0.426 0.231 0.742 0.667 0.561 0.251 0.198 0.518 0.42 0.716 0.772 0.453 0.323 0.713 0.42 0.347 0.584 0.231 0.713 0.198 0.257 0.422 0.419 0.198 0.244 0.769 0.257 0.244 0.432 0.152 0.231 0.726 0.478 0.742 0.244 0.198 0.713 0.742 0.67 0.673 0.716 0.231 0.462 0.617 0.373 0.383 0.713 0.36 0.548 0.152 0.419 0.713 0.627 0.257 0.257 0.386 0.772 0.742 0.683 0.383 0.419 0.663 0.231 0.29 0.257 0.703 0.347 0.347 0.244 0.099 0.198 0.683 0.257 0.231 0.62 0.347 0.713 0.673 0.703 0.172 0.673 0.251 0.703 0.726 0.386 0.099 0.373 0.673 0.726 0.231 0.416 0.713 0.2935 0.752
0.347 0.347 0.333 0.8 0.2 0.28 0.2 0.773 0.347 0.213 0.347 0.213 0.36 0.813 0.253 0.387 0.24 0.627 0.2 0.28 0.28 0.347 0.2 0.48 0.453 0.827 0.28 0.4 0.347 0.547 0.413 0.347 0.8 0.267 0.333 0.24 0.413 0.28 0.347 0.653 0.28 0.827 0.28 0.387 0.28 0.347 0.36 0.333 0.2 0.773 0.853 0.347 0.213 0.8 0.827 0.187 0.48 0.2 0.813 0.28 0.8 0.333 0.48 0.8 0.347 0.347 0.48 0.36 0.24 0.44 0.24 0.347 0.213 0.827 0.4 0.493 0.28 0.827 0.827 0.373 0.253 0.36 0.8 0.4 0.453 0.8 0.347 0.24 0.347 0.493 0.347 0.187 0.453 0.427 0.347 0.333 0.4 0.52 0.347 0.427
0.773 0.373 0.733 0.7 0.747 0.367 0.367 0.713 0.467 0.427 0.76 0.733 0.427 0.24 0.393 0.18 0.407 0.18 0.407 0.453 0.427 0.36 0.747 0.347 0.407 0.713 0.747 0.713 0.453 0.36 0.087 0.24 0.72 0.367 0.347 0.367 0.367 0.087 0.773 0.367 0.713 0.427 0.46 0.413 0.18 0.773 0.48 0.347 0.473 0.36 0.347 0.36 0.367 0.413 0.18 0.367 0.367 0.387 0.18 0.413 0.347 0.713 0.087 0.713 0.367 0.747 0.393 0.333 0.413 0.32 0.22 0.747 0.367 0.367 0.38 0.713 0.32 0.387 0.773 0.72 0.447 0.087 0.347 0.72 0.347 0.367 0.18 0.413 0.507 0.32 0.367 0.593 0.347 0.413 0.367 0.347 0.473 0.087 0.367 0.413
0.507 0.213 0.4 0.213 0.347 0.36 0.373 0.4 0.387 0.8 0.28 0.347 0.213 0.36 0.827 0.347 0.533 0.387 0.347 0.347 0.4 0.2 0.853 0.28 0.4 0.213 0.813 0.213 0.347 0.36 0.347 0.213 0.4 0.36 0.36 0.8 0.347 0.387 0.4 0.573 0.36 0.347 0.827 0.213 0.36 0.773 0.867 0.8 0.347 0.347 0.8 0.333 0.347 0.413 0.8 0.213 0.373 0.387 0.4 0.413 0.36 0.36 0.4 0.187 0.36 0.827 0.827 0.56 0.8 0.773 0.4 0.4 0.8 0.213 0.8 0.347 0.347 0.347 0.347 0.36 0.4 0.28 0.347 0.56 0.347 0.427 0.347 0.36 0.827 0.4 0.387 0.2 0.827 0.84 0.813 0.373 0.813 0.387 0.253 0.4
0.713 0.233 0.427 0.76 0.767 0.393 0.413 0.393 0.747 0.393 0.76 0.347 0.24 0.427 0.393 0.367 0.393 0.467 0.36 0.507 0.353 0.713 0.24 0.24 0.713 0.773 0.773 0.393 0.393 0.7 0.24 0.22 0.38 0.387 0.347 0.347 0.393 0.24 0.347 0.76 0.713 0.467 0.76 0.493 0.367 0.493 0.347 0.367 0.72 0.233 0.76 0.413 0.393 0.7 0.347 0.387 0.7 0.387 0.673 0.7 0.367 0.76 0.367 0.393 0.233 0.24 0.233 0.413 0.493 0.413 0.24 0.76 0.393 0.24 0.24 0.38 0.367 0.393 0.773 0.413 0.36 0.413 0.7 0.493 0.62 0.507 0.367 0.58 0.413 0.507 0.493 0.7 0.773 0.453 0.413 0.387 0.393 0.507 0.453 0.367
0.8 0.827 0.413 0.547 0.347 0.24 0.213 0.36 0.28 0.067 0.2 0.2 0.8 0.347 0.187 0.413 0.427 0.84 0.28 0.347 0.8 0.28 0.347 0.8 0.44 0.36 0.827 0.4 0.36 0.413 0.28 0.28 0.52 0.84 0.213 0.52 0.8 0.213 0.813 0.2 0.347 0.453 0.067 0.813 0.387 0.36 0.173 0.4 0.333 0.827 0.24 0.36 0.333 0.8 0.827 0.067 0.28 0.2 0.4 0.4 0.4 0.387 0.387 0.413 0.347 0.427 0.28 0.387 0.4 0.28 0.813 0.827 0.8 0.28 0.187 0.293 0.28 0.4 0.28 0.4 0.347 0.453 0.067 0.347 0.827 0.347 0.827 0.28 0.347 0.453 0.8 0.347 0.4 0.84 0.347 0.347 0.28 0.173 0.347 0.347
0.387 0.387 0.347 0.347 0.32 0.087 0.18 0.32 0.42 0.747 0.32 0.347 0.087 0.72 0.24 0.427 0.7 0.747 0.347 0.18 0.347 0.3535 0.713 0.347 0.413 0.42 0.36 0.32 0.32 0.393 0.32 0.46 0.347 0.407 0.413 0.387 0.36 0.32 0.387 0.72 0.36 0.367 0.18 0.047 0.773 0.393 0.347 0.407 0.72 0.453 0.72 0.32 0.347 0.22 0.347 0.36 0.367 0.36 0.2 0.453 0.427 0.76 0.347 0.333 0.407 0.713 0.48 0.407 0.733 0.713 0.453 0.453 0.567 0.087 0.333 0.447 0.387 0.24 0.367 0.7 0.773 0.32 0.6 0.527 0.7 0.413 0.36 0.773 0.32 0.367 0.713 0.747 0.447 0.057 0.347 0.773 0.347 0.247 0.747 0.393
0.387 0.4 0.36 0.213 0.347 0.533 0.773 0.347 0.347 0.213 0.387 0.213 0.347 0.347 0.347 0.213 0.4 0.4 0.827 0.28 0.347 0.387 0.28 0.36 0.453 0.827 0.813 0.36 0.84 0.4 0.453 0.56 0.347 0.8 0.56 0.8 0.827 0.8 0.387 0.28 0.293 0.347 0.387 0.347 0.333 0.36 0.8 0.347 0.56 0.28 0.373 0.24 0.533 0.267 0.813 0.4 0.827 0.347 0.347 0.173 0.28 0.28 0.173 0.173 0.28 0.36 0.827 0.813 0.48 0.213 0.373 0.387 0.333 0.56 0.4 0.4 0.2 0.4 0.36 0.347 0.347 0.333 0.48 0.28 0.36 0.213 0.36 0.827 0.347 0.413 0.347 0.28 0.773 0.347 0.347 0.72 0.373 0.36 0.4 0.373
0.68 0.253 0.347 0.36 0.387 0.38 0.347 0.347 0.38 0.24 0.413 0.507 0.38 0.393 0.687 0.347 0.36 0.407 0.48 0.353 0.36 0.353 0.24 0.493 0.24 0.36 0.407 0.38 0.36 0.773 0.24 0.24 0.493 0.393 0.527 0.24 0.367 0.393 0.487 0.2 0.747 0.76 0.76 0.433 0.393 0.72 0.393 0.387 0.633 0.48 0.347 0.7 0.493 0.713 0.427 0.527 0.58 0.747 0.367 0.353 0.407 0.76 0.233 0.387 0.533 0.393 0.713 0.347 0.493 0.493 0.713 0.347 0.48 0.387 0.24 0.347 0.747 0.76 0.24 0.673 0.713 0.44 0.747 0.533 0.733 0.24 0.233 0.36 0.393 0.5 0.48 0.7 0.367 0.413 0.347 0.24 0.467 0.24 0.367 0.493
0.742 0.37 0.416 0.37 0.211 0.416 0.383 0.429 0.756 0.393 0.488 0.538 0.713 0.099 0.347 0.37 0.716 0.185 0.37 0.211 0.251 0.419 0.251 0.37 0.37 0.535 0.716 0.416 0.257 0.347 0.37 0.772 0.624 0.257 0.716 0.742 0.393 0.383 0.211 0.713 0.488 0.452 0.257 0.086 0.756 0.462 0.716 0.419 0.436 0.419 0.769 0.403 0.756 0.347 0.347 0.37 0.469 0.099 0.742 0.419 0.36 0.347 0.383 0.37 0.36 0.742 0.716 0.779 0.347 0.36 0.37 0.716 0.416 0.37 0.185 0.244 0.713 0.673 0.37 0.726 0.231 0.416 0.257 0.389 0.416 0.37 0.347 0.416 0.35 0.462 0.36 0.742 0.416 0.416 0.419 0.462 0.713 0.756 0.257 0.37
0.36 0.393 0.772 0.502 0.502 0.257 0.373 0.713 0.393 0.769 0.419 0.502 0.36 0.36 0.769 0.713 0.512 0.416 0.347 0.502 0.752 0.257 0.419 0.37 0.393 0.36 0.257 0.36 0.257 0.37 0.535 0.37 0.462 0.502 0.779 0.393 0.37 0.502 0.393 0.257 0.512 0.37 0.416 0.406 0.257 0.419 0.716 0.231 0.257 0.257 0.393 0.742 0.37 0.37 0.347 0.756 0.502 0.578 0.393 0.393 0.257 0.386 0.779 0.257 0.257 0.713 0.752 0.772 0.373 0.772 0.419 0.419 0.386 0.462 0.462 0.716 0.518 0.462 0.406 0.439 0.393 0.393 0.703 0.742 0.535 0.383 0.726 0.393 0.406 0.752 0.383 0.488 0.257 0.211 0.393 0.769 0.462 0.257 0.393 0.393
0.756 0.37 0.257 0.323 0.36 0.422 0.347 0.37 0.099 0.251 0.323 0.347 0.37 0.099 0.347 0.716 0.251 0.257 0.703 0.185 0.756 0.37 0.742 0.36 0.535 0.462 0.393 0.37 0.211 0.713 0.37 0.716 0.393 0.713 0.772 0.347 0.426 0.726 0.36 0.347 0.244 0.257 0.713 0.453 0.347 0.393 0.752 0.347 0.419 0.386 0.769 0.624 0.419 0.726 0.185 0.422 0.347 0.347 0.716 0.36 0.347 0.416 0.337 0.713 0.716 0.37 0.393 0.769 0.422 0.713 0.706 0.703 0.099 0.422 0.337 0.323 0.347 0.257 0.323 0.347 0.419 0.37 0.257 0.37 0.495 0.347 0.716 0.347 0.535 0.752 0.746 0.099 0.347 0.198 0.703 0.475 0.231 0.37 0.416 0.416
0.257 0.393 0.419 0.257 0.36 0.347 0.742 0.742 0.36 0.238 0.36 0.393 0.244 0.36 0.488 0.416 0.406 0.726 0.36 0.257 0.406 0.427 0.347 0.37 0.257 0.742 0.406 0.432 0.211 0.37 0.488 0.37 0.37 0.406 0.416 0.393 0.419 0.752 0.713 0.742 0.752 0.37 0.462 0.257 0.769 0.389 0.37 0.37 0.756 0.37 0.502 0.406 0.383 0.502 0.393 0.488 0.393 0.257 0.416 0.36 0.683 0.393 0.419 0.508 0.756 0.488 0.713 0.257 0.772 0.393 0.742 0.406 0.584 0.742 0.257 0.257 0.347 0.716 0.406 0.502 0.36 0.386 0.713 0.393 0.36 0.422 0.604 0.462 0.518 0.422 0.416 0.205 0.779 0.251 0.505 0.347 0.713 0.37 0.406 0.742


==> classifier_training_results.csv <==
Description TrainingRuns Scenes SamplesPerScene TauMean TauStddev TauMedian TauFirstQuartile TauThirdQuartile TauMinimum TauMaximum
25~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~$w_{ij}$ 100 25 100 0.3841 0.1335 0.4000 0.2900 0.4282 0.0730 0.7660 
25~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 100 25 100 0.3758 0.1526 0.3830 0.2510 0.4200 0.1390 0.7660 
25~sc.,~100~samples/sc.,~binary~voting,~$w_{ij}$ 100 25 100 0.4154 0.1546 0.4080 0.3200 0.4620 0.0000 0.8250 
25~sc.,~100~samples/sc.,~binary~voting,~\cancel{$w_{ij}$} 100 25 100 0.3081 0.1603 0.2870 0.1907 0.4160 -0.0470 0.7520 
50~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~$w_{ij}$ 100 50 100 0.4677 0.2289 0.4225 0.2570 0.7130 0.0260 0.7790 
50~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 100 50 100 0.4714 0.1917 0.4240 0.3470 0.7030 0.1720 0.7720 
50~sc.,~100~samples/sc.,~binary~voting,~$w_{ij}$ 100 50 100 0.4579 0.2381 0.4310 0.2310 0.7030 0.0530 0.7720 
50~sc.,~100~samples/sc.,~binary~voting,~\cancel{$w_{ij}$} 100 50 100 0.4626 0.2112 0.4195 0.2555 0.6880 0.0990 0.7720 
70~sc.,\hspace{0.25cm}50~samples/sc.,~\hspace{0.37cm}soft~voting,~$w_{ij}$ 100 70 50 0.4262 0.2015 0.3470 0.2800 0.4800 0.1870 0.8530 
70~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~$w_{ij}$ 100 70 100 0.4379 0.1864 0.3870 0.3470 0.4868 0.0870 0.7730 
70~sc.,\hspace{0.25cm}50~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 100 70 50 0.4538 0.2047 0.3730 0.3470 0.5398 0.1870 0.8670 
70~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 100 70 100 0.4688 0.1717 0.4030 0.3670 0.6332 0.2200 0.7730 
70~sc.,\hspace{0.25cm}50~samples/sc.,~binary~voting,~$w_{ij}$ 100 70 50 0.4270 0.2202 0.3600 0.2800 0.4530 0.0670 0.8400 
70~sc.,~100~samples/sc.,~binary~voting,~$w_{ij}$ 100 70 100 0.4283 0.1827 0.3870 0.3435 0.4650 0.0470 0.7730 
70~sc.,\hspace{0.25cm}50~samples/sc.,~binary~voting,~\cancel{$w_{ij}$} 100 70 50 0.4285 0.1889 0.3600 0.3435 0.4597 0.1730 0.8400 
70~sc.,~100~samples/sc.,~binary~voting,~\cancel{$w_{ij}$} 100 70 100 0.4525 0.1613 0.3930 0.3530 0.5270 0.2000 0.7730 
80~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~$w_{ij}$ 100 80 100 0.4496 0.1812 0.4095 0.3575 0.5595 0.0860 0.7790 
80~sc.,~100~samples/sc.,~\hspace{0.37cm}soft~voting,~\cancel{$w_{ij}$} 100 80 100 0.4642 0.1639 0.4060 0.3700 0.5135 0.2110 0.7790 
80~sc.,~100~samples/sc.,~binary~voting,~$w_{ij}$ 100 80 100 0.4413 0.1866 0.3700 0.3470 0.6437 0.0990 0.7720 
80~sc.,~100~samples/sc.,~binary~voting,~\cancel{$w_{ij}$} 100 80 100 0.4584 0.1620 0.4060 0.3600 0.5058 0.2050 0.7790 


==> histogram_scene1_first.csv <==
3-2-0-1 12
2-3-0-1 7
3-0-2-1 6
2-3-1-0 1


==> histogram_scene2_first.csv <==
1-0-3-2	8
0-1-3-2	2
0-3-1-2	2
1-0-2-3	2
3-0-2-1	2
3-1-0-2	2
1-2-0-3	1
1-3-2-0	1
2-1-3-0	1
3-0-1-2	1
3-1-2-0	1
3-2-0-1	1
3-2-1-0	1


==> histogram_scene2a_first.csv <==
1-3-2-0 11
1-0-2-3 6
1-0-3-2 5
0-1-3-2 1
1-2-0-3 1
2-1-0-3 1


==> histogram_scene3_first.csv <==
1-0-2-3	8
1-0-3-2	7
1-3-0-2	4
3-1-0-2	3
1-2-0-3	1
2-0-3-1	1
3-2-1-0	1


==> histogram_scene4_first.csv <==
2-0-1-3 12
2-1-0-3 6
0-2-3-1 1
1-0-2-3 1
1-2-0-3 1
2-0-3-1 1
3-0-1-2 1
3-1-0-2 1
3-1-2-0 1


==> parcelrobot_scene1_4obj.world.frequencies_graphics.csv <==
Ranking Frequency
\tiny{1.000}~\tiny{~1.000}~\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png} 57
\tiny{0.855}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png} 21
\tiny{0.761}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png} 12
\tiny{0.562}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png} 3
\tiny{0.556}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png} 2
\tiny{0.010}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png} 1
\tiny{0.387}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png} 1
\tiny{-0.364}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png} 1
\tiny{-0.458}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png} 1


==> parcelrobot_scene2_4obj.world.frequencies_graphics.csv <==
Ranking Frequency
\tiny{1.000}~\tiny{~1.000}~\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png} 48
\tiny{0.567}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png} 13
\tiny{0.927}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png} 12
\tiny{0.740}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png} 6
\tiny{0.813}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png} 5
\tiny{0.753}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png} 5
\tiny{0.667}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png} 2
\tiny{0.467}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png} 2
\tiny{-0.087}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png} 2
\tiny{0.520}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png} 2
\tiny{0.280}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png} 1
\tiny{0.087}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png} 1
\tiny{-0.013}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png} 1


==> pr2_scene3_4obj.world.frequencies_graphics.csv <==
Ranking Frequency
\tiny{1.000}~\tiny{~1.000}~\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png} 30
\tiny{0.647}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png} 11
\tiny{0.853}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png} 10
\tiny{0.500}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png} 9
\tiny{0.827}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png} 8
\tiny{0.933}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png} 6
\tiny{0.807}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png} 6
\tiny{0.567}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png} 5
\tiny{0.460}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png} 4
\tiny{0.420}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png} 4
\tiny{0.787}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png} 3
\tiny{0.607}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png} 2
\tiny{0.633}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png} 1
\tiny{0.280}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png} 1


==> pr2_scene4_4obj.world.frequencies_graphics.csv <==
Ranking Frequency
\tiny{1.000}~\tiny{~1.000}~\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png} 60
\tiny{0.420}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png} 7
\tiny{0.767}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png} 4
\tiny{-0.020}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png} 4
\tiny{0.547}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png} 4
\tiny{0.327}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png} 3
\tiny{0.780}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png} 3
\tiny{0.627}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png} 3
\tiny{-0.033}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png} 3
\tiny{0.833}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png} 2
\tiny{0.613}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png} 2
\tiny{0.187}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png} 2
\tiny{0.200}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png} 1
\tiny{0.407}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png} 1
\tiny{-0.087}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png} 1


==> relevance_weights_vs_weighted_tau_2obj.csv <==
0.0 -1.0
0.01 -0.96
0.02 -0.9199999999999999
0.03 -0.8799999999999999
0.04 -0.8399999999999999
0.05 -0.7999999999999998
0.06 -0.7599999999999998
0.07 -0.7199999999999998
0.08 -0.6800000000000002
0.09 -0.6400000000000001
0.1 -0.6000000000000001
0.11 -0.56
0.12 -0.52
0.13 -0.48
0.14 -0.43999999999999995
0.15 -0.3999999999999999
0.16 -0.3599999999999999
0.17 -0.31999999999999984
0.18 -0.28000000000000025
0.19 -0.2400000000000002
0.2 -0.20000000000000018
0.21 -0.16000000000000014
0.22 -0.1200000000000001
0.23 -0.08000000000000007
0.24 -0.040000000000000036
0.25 0.0
0.26 0.040000000000000036
0.27 0.08000000000000007
0.28 0.1200000000000001
0.29 0.16000000000000014
0.3 0.20000000000000018
0.31 0.2400000000000002
0.32 0.28000000000000025
0.33 0.3200000000000003
0.34 0.3600000000000003
0.35 0.3999999999999999
0.36 0.43999999999999995
0.37 0.48
0.38 0.52
0.39 0.56
0.4 0.6000000000000001
0.41 0.6399999999999997
0.42 0.6799999999999997
0.43 0.7199999999999998
0.44 0.7599999999999998
0.45 0.7999999999999998
0.46 0.8399999999999999
0.47 0.8799999999999999
0.48 0.9199999999999999
0.49 0.96
0.5 1.0
0.51 0.96
0.52 0.9199999999999999
0.53 0.8799999999999999
0.54 0.8399999999999999
0.55 0.7999999999999998
0.56 0.7599999999999998
0.57 0.7200000000000002
0.58 0.6800000000000002
0.59 0.6400000000000001
0.6 0.6000000000000001
0.61 0.56
0.62 0.52
0.63 0.48
0.64 0.43999999999999995
0.65 0.3999999999999999
0.66 0.3599999999999999
0.67 0.31999999999999984
0.68 0.2799999999999998
0.69 0.2400000000000002
0.7 0.20000000000000018
0.71 0.16000000000000014
0.72 0.1200000000000001
0.73 0.08000000000000007
0.74 0.040000000000000036
0.75 0.0
0.76 -0.040000000000000036
0.77 -0.08000000000000007
0.78 -0.1200000000000001
0.79 -0.16000000000000014
0.8 -0.20000000000000018
0.81 -0.2400000000000002
0.82 -0.2799999999999998
0.83 -0.31999999999999984
0.84 -0.3599999999999999
0.85 -0.3999999999999999
0.86 -0.43999999999999995
0.87 -0.48
0.88 -0.52
0.89 -0.56
0.9 -0.6000000000000001
0.91 -0.6400000000000001
0.92 -0.6800000000000002
0.93 -0.7200000000000002
0.94 -0.7599999999999998
0.95 -0.7999999999999998
0.96 -0.8399999999999999
0.97 -0.8799999999999999
0.98 -0.9199999999999999
0.99 -0.96
1.0 -1.0


==> relevance_weights_vs_weighted_tau_4obj_1dis.csv <==
0.0 0.6666666666666667
0.01 0.6733333333333333
0.02 0.6799999999999999
0.03 0.6866666666666668
0.04 0.6933333333333334
0.05 0.7
0.06 0.7066666666666668
0.07 0.7133333333333334
0.08 0.72
0.09 0.7266666666666666
0.1 0.7333333333333334
0.11 0.74
0.12 0.7466666666666666
0.13 0.7533333333333333
0.14 0.76
0.15 0.7666666666666667
0.16 0.7733333333333333
0.17 0.78
0.18 0.7866666666666666
0.19 0.7933333333333333
0.2 0.7999999999999999
0.21 0.8066666666666666
0.22 0.8133333333333334
0.23 0.82
0.24 0.8266666666666667
0.25 0.8333333333333334
0.26 0.84
0.27 0.8466666666666667
0.28 0.8533333333333334
0.29 0.86
0.3 0.8666666666666667
0.31 0.8733333333333334
0.32 0.88
0.33 0.8866666666666667
0.34 0.8933333333333334
0.35 0.9
0.36 0.9066666666666666
0.37 0.9133333333333333
0.38 0.92
0.39 0.9266666666666666
0.4 0.9333333333333333
0.41 0.94
0.42 0.9466666666666667
0.43 0.9533333333333333
0.44 0.96
0.45 0.9666666666666667
0.46 0.9733333333333333
0.47 0.98
0.48 0.9866666666666667
0.49 0.9933333333333333
0.5 1.0
0.51 0.9933333333333333
0.52 0.9866666666666667
0.53 0.98
0.54 0.9733333333333333
0.55 0.9666666666666667
0.56 0.96
0.57 0.9533333333333334
0.58 0.9466666666666667
0.59 0.9400000000000001
0.6 0.9333333333333333
0.61 0.9266666666666666
0.62 0.92
0.63 0.9133333333333333
0.64 0.9066666666666666
0.65 0.9
0.66 0.8933333333333333
0.67 0.8866666666666666
0.68 0.88
0.69 0.8733333333333334
0.7 0.8666666666666667
0.71 0.86
0.72 0.8533333333333334
0.73 0.8466666666666667
0.74 0.84
0.75 0.8333333333333334
0.76 0.8266666666666667
0.77 0.82
0.78 0.8133333333333334
0.79 0.8066666666666666
0.8 0.7999999999999999
0.81 0.7933333333333333
0.82 0.7866666666666667
0.83 0.78
0.84 0.7733333333333333
0.85 0.7666666666666667
0.86 0.76
0.87 0.7533333333333333
0.88 0.7466666666666666
0.89 0.74
0.9 0.7333333333333334
0.91 0.7266666666666666
0.92 0.72
0.93 0.7133333333333334
0.94 0.7066666666666668
0.95 0.7
0.96 0.6933333333333334
0.97 0.6866666666666668
0.98 0.6799999999999999
0.99 0.6733333333333333
1.0 0.6666666666666667


==> relevance_weights_vs_weighted_tau_4obj_2dis.csv <==
0.0 0.33333333333333337
0.01 0.3466666666666667
0.02 0.36
0.03 0.3733333333333334
0.04 0.3866666666666667
0.05 0.4
0.06 0.41333333333333344
0.07 0.42666666666666675
0.08 0.43999999999999995
0.09 0.45333333333333325
0.1 0.4666666666666667
0.11 0.48
0.12 0.4933333333333333
0.13 0.5066666666666666
0.14 0.52
0.15 0.5333333333333334
0.16 0.5466666666666666
0.17 0.56
0.18 0.5733333333333333
0.19 0.5866666666666667
0.2 0.5999999999999999
0.21 0.6133333333333333
0.22 0.6266666666666667
0.23 0.6399999999999999
0.24 0.6533333333333333
0.25 0.6666666666666667
0.26 0.6799999999999999
0.27 0.6933333333333334
0.28 0.7066666666666668
0.29 0.72
0.3 0.7333333333333334
0.31 0.7466666666666668
0.32 0.7600000000000001
0.33 0.7733333333333334
0.34 0.7866666666666667
0.35 0.7999999999999999
0.36 0.8133333333333334
0.37 0.8266666666666667
0.38 0.84
0.39 0.8533333333333334
0.4 0.8666666666666667
0.41 0.8799999999999999
0.42 0.8933333333333332
0.43 0.9066666666666666
0.44 0.9199999999999999
0.45 0.9333333333333332
0.46 0.9466666666666667
0.47 0.96
0.48 0.9733333333333333
0.49 0.9866666666666667
0.5 1.0
0.51 0.9866666666666667
0.52 0.9733333333333333
0.53 0.96
0.54 0.9466666666666667
0.55 0.9333333333333332
0.56 0.9199999999999999
0.57 0.9066666666666667
0.58 0.8933333333333334
0.59 0.88
0.6 0.8666666666666667
0.61 0.8533333333333334
0.62 0.84
0.63 0.8266666666666667
0.64 0.8133333333333334
0.65 0.7999999999999999
0.66 0.7866666666666666
0.67 0.7733333333333333
0.68 0.7599999999999999
0.69 0.7466666666666668
0.7 0.7333333333333334
0.71 0.72
0.72 0.7066666666666668
0.73 0.6933333333333334
0.74 0.6799999999999999
0.75 0.6666666666666667
0.76 0.6533333333333333
0.77 0.6399999999999999
0.78 0.6266666666666667
0.79 0.6133333333333333
0.8 0.5999999999999999
0.81 0.5866666666666667
0.82 0.5733333333333335
0.83 0.56
0.84 0.5466666666666666
0.85 0.5333333333333334
0.86 0.52
0.87 0.5066666666666666
0.88 0.4933333333333333
0.89 0.48
0.9 0.4666666666666667
0.91 0.45333333333333325
0.92 0.43999999999999995
0.93 0.42666666666666664
0.94 0.41333333333333344
0.95 0.4
0.96 0.3866666666666667
0.97 0.3733333333333334
0.98 0.36
0.99 0.3466666666666667
1.0 0.33333333333333337


==> relevance_weights_vs_weighted_tau_4obj_4dis.csv <==
0.0 -0.33333333333333326
0.01 -0.30666666666666664
0.02 -0.28
0.03 -0.2533333333333332
0.04 -0.22666666666666657
0.05 -0.19999999999999996
0.06 -0.17333333333333312
0.07 -0.1466666666666665
0.08 -0.1200000000000001
0.09 -0.09333333333333349
0.1 -0.06666666666666665
0.11 -0.040000000000000036
0.12 -0.01333333333333342
0.13 0.013333333333333308
0.14 0.040000000000000036
0.15 0.06666666666666676
0.16 0.09333333333333338
0.17 0.1200000000000001
0.18 0.1466666666666665
0.19 0.17333333333333323
0.2 0.19999999999999984
0.21 0.22666666666666657
0.22 0.2533333333333333
0.23 0.2799999999999999
0.24 0.30666666666666664
0.25 0.33333333333333337
0.26 0.36
0.27 0.3866666666666667
0.28 0.41333333333333344
0.29 0.44000000000000006
0.3 0.4666666666666668
0.31 0.4933333333333335
0.32 0.5200000000000002
0.33 0.5466666666666669
0.34 0.5733333333333335
0.35 0.5999999999999999
0.36 0.6266666666666667
0.37 0.6533333333333333
0.38 0.6799999999999999
0.39 0.7066666666666668
0.4 0.7333333333333334
0.41 0.7599999999999998
0.42 0.7866666666666665
0.43 0.8133333333333331
0.44 0.8399999999999999
0.45 0.8666666666666666
0.46 0.8933333333333332
0.47 0.9199999999999999
0.48 0.9466666666666667
0.49 0.9733333333333333
0.5 1.0
0.51 0.9733333333333333
0.52 0.9466666666666667
0.53 0.9199999999999999
0.54 0.8933333333333332
0.55 0.8666666666666666
0.56 0.8399999999999999
0.57 0.8133333333333335
0.58 0.7866666666666667
0.59 0.7600000000000001
0.6 0.7333333333333334
0.61 0.7066666666666668
0.62 0.6799999999999999
0.63 0.6533333333333333
0.64 0.6266666666666667
0.65 0.5999999999999999
0.66 0.5733333333333333
0.67 0.5466666666666666
0.68 0.5199999999999998
0.69 0.4933333333333335
0.7 0.4666666666666668
0.71 0.44000000000000006
0.72 0.41333333333333344
0.73 0.3866666666666667
0.74 0.36
0.75 0.33333333333333337
0.76 0.30666666666666664
0.77 0.2799999999999999
0.78 0.2533333333333333
0.79 0.22666666666666657
0.8 0.19999999999999984
0.81 0.17333333333333323
0.82 0.14666666666666683
0.83 0.1200000000000001
0.84 0.09333333333333338
0.85 0.06666666666666676
0.86 0.040000000000000036
0.87 0.013333333333333308
0.88 -0.01333333333333342
0.89 -0.040000000000000036
0.9 -0.06666666666666665
0.91 -0.09333333333333349
0.92 -0.1200000000000001
0.93 -0.14666666666666672
0.94 -0.17333333333333312
0.95 -0.19999999999999996
0.96 -0.22666666666666657
0.97 -0.2533333333333332
0.98 -0.28
0.99 -0.30666666666666664
1.0 -0.33333333333333326


==> roblog-dhl-box-blue-simple.frequencies.csv <==
VisibilityRatio Frequency
0.0 5.0
0.01 0.0
0.02 0.0
0.03 0.0
0.04 0.0
0.05 0.0
0.06 0.0
0.07 0.0
0.08 0.0
0.09 2.0
0.1 1.0
0.11 0.0
0.12 0.0
0.13 0.0
0.14 0.0
0.15 0.0
0.16 0.0
0.17 0.0
0.18 0.0
0.19 0.0
0.2 0.0
0.21 0.0
0.22 0.0
0.23 0.0
0.24 2.0
0.25 0.0
0.26 0.0
0.27 0.0
0.28 0.0
0.29 0.0
0.3 0.0
0.31 1.0
0.32 0.0
0.33 0.0
0.34 2.0
0.35 2.0
0.36 7.0
0.37 6.0
0.38 11.0
0.39 4.0
0.4 18.0
0.41 17.0
0.42 27.0
0.43 45.0
0.44 64.0
0.45 131.0
0.46 237.0
0.47 78.0
0.48 43.0
0.49 19.0
0.5 12.0
0.51 18.0
0.52 14.0
0.53 7.0
0.54 9.0
0.55 14.0
0.56 10.0
0.57 11.0
0.58 17.0
0.59 16.0
0.6 5.0
0.61 19.0
0.62 21.0
0.63 28.0
0.64 29.0
0.65 41.0
0.66 55.0
0.67 82.0
0.68 85.0
0.69 116.0
0.7 145.0
0.71 228.0
0.72 377.0
0.73 736.0
0.74 1327.0
0.75 2114.0
0.76 1939.0
0.77 786.0
0.78 493.0
0.79 326.0
0.8 140.0
0.81 38.0
0.82 17.0
0.83 1.0
0.84 1.0
0.85 1.0
0.86 0.0
0.87 0.0
0.88 0.0
0.89 0.0
0.9 0.0
0.91 0.0
0.92 0.0
0.93 0.0
0.94 0.0
0.95 0.0
0.96 0.0
0.97 0.0
0.98 0.0
0.99 0.0


==> roblog-dhl-box-blue-simple.gmm.csv <==
Visibility_ratio GMM_Score
0.0000 0.0017
0.0010 0.0017
0.0020 0.0017
0.0030 0.0018
0.0040 0.0018
0.0050 0.0018
0.0060 0.0018
0.0070 0.0018
0.0080 0.0018
0.0090 0.0019
0.0100 0.0019
0.0110 0.0019
0.0120 0.0019
0.0130 0.0019
0.0140 0.0019
0.0150 0.0020
0.0160 0.0020
0.0170 0.0020
0.0180 0.0020
0.0190 0.0020
0.0200 0.0020
0.0210 0.0021
0.0220 0.0021
0.0230 0.0021
0.0240 0.0021
0.0250 0.0021
0.0260 0.0022
0.0270 0.0022
0.0280 0.0022
0.0290 0.0022
0.0300 0.0022
0.0310 0.0022
0.0320 0.0023
0.0330 0.0023
0.0340 0.0023
0.0350 0.0023
0.0360 0.0023
0.0370 0.0024
0.0380 0.0024
0.0390 0.0024
0.0400 0.0024
0.0410 0.0024
0.0420 0.0024
0.0430 0.0025
0.0440 0.0025
0.0450 0.0025
0.0460 0.0025
0.0470 0.0025
0.0480 0.0026
0.0490 0.0026
0.0500 0.0026
0.0510 0.0026
0.0520 0.0026
0.0530 0.0027
0.0540 0.0027
0.0550 0.0027
0.0560 0.0027
0.0570 0.0027
0.0580 0.0028
0.0590 0.0028
0.0600 0.0028
0.0610 0.0028
0.0620 0.0028
0.0630 0.0029
0.0640 0.0029
0.0650 0.0029
0.0660 0.0029
0.0670 0.0029
0.0680 0.0030
0.0690 0.0030
0.0700 0.0030
0.0710 0.0030
0.0720 0.0030
0.0730 0.0031
0.0740 0.0031
0.0750 0.0031
0.0760 0.0031
0.0770 0.0031
0.0780 0.0032
0.0790 0.0032
0.0800 0.0032
0.0810 0.0032
0.0820 0.0033
0.0830 0.0033
0.0840 0.0033
0.0850 0.0033
0.0860 0.0033
0.0870 0.0034
0.0880 0.0034
0.0890 0.0034
0.0900 0.0034
0.0910 0.0034
0.0920 0.0035
0.0930 0.0035
0.0940 0.0035
0.0950 0.0035
0.0960 0.0035
0.0970 0.0036
0.0980 0.0036
0.0990 0.0036
0.1000 0.0036
0.1010 0.0037
0.1020 0.0037
0.1030 0.0037
0.1040 0.0037
0.1050 0.0037
0.1060 0.0038
0.1070 0.0038
0.1080 0.0038
0.1090 0.0038
0.1100 0.0038
0.1110 0.0039
0.1120 0.0039
0.1130 0.0039
0.1140 0.0039
0.1150 0.0040
0.1160 0.0040
0.1170 0.0040
0.1180 0.0040
0.1190 0.0040
0.1200 0.0041
0.1210 0.0041
0.1220 0.0041
0.1230 0.0041
0.1240 0.0041
0.1250 0.0042
0.1260 0.0042
0.1270 0.0042
0.1280 0.0042
0.1290 0.0043
0.1300 0.0043
0.1310 0.0043
0.1320 0.0043
0.1330 0.0043
0.1340 0.0044
0.1350 0.0044
0.1360 0.0044
0.1370 0.0044
0.1380 0.0044
0.1390 0.0045
0.1400 0.0045
0.1410 0.0045
0.1420 0.0045
0.1430 0.0045
0.1440 0.0046
0.1450 0.0046
0.1460 0.0046
0.1470 0.0046
0.1480 0.0046
0.1490 0.0047
0.1500 0.0047
0.1510 0.0047
0.1520 0.0047
0.1530 0.0047
0.1540 0.0048
0.1550 0.0048
0.1560 0.0048
0.1570 0.0048
0.1580 0.0048
0.1590 0.0049
0.1600 0.0049
0.1610 0.0049
0.1620 0.0049
0.1630 0.0049
0.1640 0.0050
0.1650 0.0050
0.1660 0.0050
0.1670 0.0050
0.1680 0.0050
0.1690 0.0050
0.1700 0.0051
0.1710 0.0051
0.1720 0.0051
0.1730 0.0051
0.1740 0.0051
0.1750 0.0052
0.1760 0.0052
0.1770 0.0052
0.1780 0.0052
0.1790 0.0052
0.1800 0.0052
0.1810 0.0053
0.1820 0.0053
0.1830 0.0053
0.1840 0.0053
0.1850 0.0053
0.1860 0.0053
0.1870 0.0054
0.1880 0.0054
0.1890 0.0054
0.1900 0.0054
0.1910 0.0054
0.1920 0.0054
0.1930 0.0055
0.1940 0.0055
0.1950 0.0055
0.1960 0.0055
0.1970 0.0055
0.1980 0.0055
0.1990 0.0055
0.2000 0.0056
0.2010 0.0056
0.2020 0.0056
0.2030 0.0056
0.2040 0.0056
0.2050 0.0056
0.2060 0.0057
0.2070 0.0057
0.2080 0.0057
0.2090 0.0057
0.2100 0.0057
0.2110 0.0057
0.2120 0.0057
0.2130 0.0057
0.2140 0.0058
0.2150 0.0058
0.2160 0.0058
0.2170 0.0058
0.2180 0.0058
0.2190 0.0058
0.2200 0.0058
0.2210 0.0058
0.2220 0.0059
0.2230 0.0059
0.2240 0.0059
0.2250 0.0059
0.2260 0.0059
0.2270 0.0059
0.2280 0.0059
0.2290 0.0059
0.2300 0.0059
0.2310 0.0059
0.2320 0.0060
0.2330 0.0060
0.2340 0.0060
0.2350 0.0060
0.2360 0.0060
0.2370 0.0060
0.2380 0.0060
0.2390 0.0060
0.2400 0.0060
0.2410 0.0060
0.2420 0.0060
0.2430 0.0061
0.2440 0.0061
0.2450 0.0061
0.2460 0.0061
0.2470 0.0061
0.2480 0.0061
0.2490 0.0061
0.2500 0.0061
0.2510 0.0061
0.2520 0.0061
0.2530 0.0061
0.2540 0.0061
0.2550 0.0061
0.2560 0.0061
0.2570 0.0061
0.2580 0.0061
0.2590 0.0061
0.2600 0.0062
0.2610 0.0062
0.2620 0.0062
0.2630 0.0062
0.2640 0.0062
0.2650 0.0062
0.2660 0.0062
0.2670 0.0062
0.2680 0.0062
0.2690 0.0062
0.2700 0.0062
0.2710 0.0062
0.2720 0.0062
0.2730 0.0062
0.2740 0.0062
0.2750 0.0062
0.2760 0.0062
0.2770 0.0062
0.2780 0.0062
0.2790 0.0062
0.2800 0.0062
0.2810 0.0062
0.2820 0.0062
0.2830 0.0062
0.2840 0.0062
0.2850 0.0062
0.2860 0.0062
0.2870 0.0062
0.2880 0.0062
0.2890 0.0062
0.2900 0.0062
0.2910 0.0062
0.2920 0.0062
0.2930 0.0062
0.2940 0.0062
0.2950 0.0062
0.2960 0.0062
0.2970 0.0062
0.2980 0.0062
0.2990 0.0062
0.3000 0.0062
0.3010 0.0062
0.3020 0.0062
0.3030 0.0062
0.3040 0.0062
0.3050 0.0061
0.3060 0.0061
0.3070 0.0061
0.3080 0.0061
0.3090 0.0061
0.3100 0.0061
0.3110 0.0061
0.3120 0.0061
0.3130 0.0061
0.3140 0.0061
0.3150 0.0061
0.3160 0.0061
0.3170 0.0061
0.3180 0.0061
0.3190 0.0061
0.3200 0.0061
0.3210 0.0060
0.3220 0.0060
0.3230 0.0060
0.3240 0.0060
0.3250 0.0060
0.3260 0.0060
0.3270 0.0060
0.3280 0.0060
0.3290 0.0060
0.3300 0.0060
0.3310 0.0060
0.3320 0.0060
0.3330 0.0060
0.3340 0.0059
0.3350 0.0059
0.3360 0.0059
0.3370 0.0059
0.3380 0.0059
0.3390 0.0059
0.3400 0.0059
0.3410 0.0059
0.3420 0.0059
0.3430 0.0059
0.3440 0.0059
0.3450 0.0059
0.3460 0.0059
0.3470 0.0059
0.3480 0.0059
0.3490 0.0059
0.3500 0.0059
0.3510 0.0059
0.3520 0.0060
0.3530 0.0060
0.3540 0.0060
0.3550 0.0061
0.3560 0.0061
0.3570 0.0062
0.3580 0.0062
0.3590 0.0063
0.3600 0.0064
0.3610 0.0065
0.3620 0.0067
0.3630 0.0068
0.3640 0.0070
0.3650 0.0072
0.3660 0.0074
0.3670 0.0077
0.3680 0.0080
0.3690 0.0083
0.3700 0.0087
0.3710 0.0091
0.3720 0.0096
0.3730 0.0102
0.3740 0.0108
0.3750 0.0115
0.3760 0.0123
0.3770 0.0131
0.3780 0.0141
0.3790 0.0152
0.3800 0.0164
0.3810 0.0178
0.3820 0.0193
0.3830 0.0209
0.3840 0.0228
0.3850 0.0248
0.3860 0.0270
0.3870 0.0295
0.3880 0.0322
0.3890 0.0351
0.3900 0.0383
0.3910 0.0418
0.3920 0.0457
0.3930 0.0498
0.3940 0.0544
0.3950 0.0593
0.3960 0.0646
0.3970 0.0703
0.3980 0.0765
0.3990 0.0832
0.4000 0.0904
0.4010 0.0981
0.4020 0.1063
0.4030 0.1151
0.4040 0.1245
0.4050 0.1345
0.4060 0.1452
0.4070 0.1565
0.4080 0.1685
0.4090 0.1811
0.4100 0.1945
0.4110 0.2086
0.4120 0.2234
0.4130 0.2390
0.4140 0.2552
0.4150 0.2723
0.4160 0.2901
0.4170 0.3086
0.4180 0.3278
0.4190 0.3477
0.4200 0.3684
0.4210 0.3897
0.4220 0.4117
0.4230 0.4343
0.4240 0.4575
0.4250 0.4812
0.4260 0.5055
0.4270 0.5302
0.4280 0.5553
0.4290 0.5808
0.4300 0.6066
0.4310 0.6325
0.4320 0.6587
0.4330 0.6850
0.4340 0.7112
0.4350 0.7374
0.4360 0.7635
0.4370 0.7893
0.4380 0.8148
0.4390 0.8399
0.4400 0.8645
0.4410 0.8886
0.4420 0.9119
0.4430 0.9346
0.4440 0.9564
0.4450 0.9772
0.4460 0.9971
0.4470 1.0159
0.4480 1.0335
0.4490 1.0499
0.4500 1.0650
0.4510 1.0788
0.4520 1.0911
0.4530 1.1019
0.4540 1.1113
0.4550 1.1190
0.4560 1.1252
0.4570 1.1298
0.4580 1.1327
0.4590 1.1339
0.4600 1.1335
0.4610 1.1315
0.4620 1.1278
0.4630 1.1224
0.4640 1.1155
0.4650 1.1070
0.4660 1.0969
0.4670 1.0853
0.4680 1.0724
0.4690 1.0580
0.4700 1.0423
0.4710 1.0253
0.4720 1.0071
0.4730 0.9878
0.4740 0.9675
0.4750 0.9462
0.4760 0.9241
0.4770 0.9012
0.4780 0.8775
0.4790 0.8533
0.4800 0.8285
0.4810 0.8033
0.4820 0.7778
0.4830 0.7520
0.4840 0.7260
0.4850 0.6999
0.4860 0.6738
0.4870 0.6478
0.4880 0.6219
0.4890 0.5962
0.4900 0.5708
0.4910 0.5457
0.4920 0.5210
0.4930 0.4967
0.4940 0.4730
0.4950 0.4498
0.4960 0.4272
0.4970 0.4052
0.4980 0.3839
0.4990 0.3632
0.5000 0.3433
0.5010 0.3241
0.5020 0.3056
0.5030 0.2879
0.5040 0.2709
0.5050 0.2547
0.5060 0.2392
0.5070 0.2245
0.5080 0.2106
0.5090 0.1974
0.5100 0.1849
0.5110 0.1732
0.5120 0.1621
0.5130 0.1518
0.5140 0.1421
0.5150 0.1331
0.5160 0.1247
0.5170 0.1169
0.5180 0.1097
0.5190 0.1030
0.5200 0.0969
0.5210 0.0913
0.5220 0.0862
0.5230 0.0816
0.5240 0.0775
0.5250 0.0737
0.5260 0.0704
0.5270 0.0674
0.5280 0.0648
0.5290 0.0625
0.5300 0.0606
0.5310 0.0590
0.5320 0.0576
0.5330 0.0565
0.5340 0.0557
0.5350 0.0551
0.5360 0.0547
0.5370 0.0546
0.5380 0.0546
0.5390 0.0548
0.5400 0.0552
0.5410 0.0557
0.5420 0.0564
0.5430 0.0572
0.5440 0.0582
0.5450 0.0593
0.5460 0.0605
0.5470 0.0618
0.5480 0.0632
0.5490 0.0647
0.5500 0.0663
0.5510 0.0679
0.5520 0.0697
0.5530 0.0715
0.5540 0.0735
0.5550 0.0754
0.5560 0.0775
0.5570 0.0796
0.5580 0.0818
0.5590 0.0840
0.5600 0.0863
0.5610 0.0886
0.5620 0.0910
0.5630 0.0934
0.5640 0.0959
0.5650 0.0984
0.5660 0.1010
0.5670 0.1036
0.5680 0.1062
0.5690 0.1089
0.5700 0.1116
0.5710 0.1144
0.5720 0.1172
0.5730 0.1200
0.5740 0.1228
0.5750 0.1257
0.5760 0.1285
0.5770 0.1315
0.5780 0.1344
0.5790 0.1373
0.5800 0.1403
0.5810 0.1433
0.5820 0.1463
0.5830 0.1493
0.5840 0.1523
0.5850 0.1553
0.5860 0.1583
0.5870 0.1613
0.5880 0.1644
0.5890 0.1674
0.5900 0.1704
0.5910 0.1734
0.5920 0.1764
0.5930 0.1794
0.5940 0.1823
0.5950 0.1853
0.5960 0.1882
0.5970 0.1911
0.5980 0.1940
0.5990 0.1969
0.6000 0.1997
0.6010 0.2025
0.6020 0.2053
0.6030 0.2080
0.6040 0.2107
0.6050 0.2133
0.6060 0.2159
0.6070 0.2185
0.6080 0.2210
0.6090 0.2235
0.6100 0.2259
0.6110 0.2282
0.6120 0.2305
0.6130 0.2327
0.6140 0.2349
0.6150 0.2370
0.6160 0.2391
0.6170 0.2410
0.6180 0.2429
0.6190 0.2448
0.6200 0.2466
0.6210 0.2483
0.6220 0.2499
0.6230 0.2515
0.6240 0.2530
0.6250 0.2544
0.6260 0.2558
0.6270 0.2571
0.6280 0.2584
0.6290 0.2595
0.6300 0.2607
0.6310 0.2618
0.6320 0.2628
0.6330 0.2638
0.6340 0.2648
0.6350 0.2657
0.6360 0.2666
0.6370 0.2675
0.6380 0.2685
0.6390 0.2694
0.6400 0.2704
0.6410 0.2714
0.6420 0.2725
0.6430 0.2737
0.6440 0.2750
0.6450 0.2764
0.6460 0.2780
0.6470 0.2797
0.6480 0.2817
0.6490 0.2839
0.6500 0.2864
0.6510 0.2892
0.6520 0.2924
0.6530 0.2960
0.6540 0.3000
0.6550 0.3045
0.6560 0.3096
0.6570 0.3153
0.6580 0.3216
0.6590 0.3286
0.6600 0.3364
0.6610 0.3450
0.6620 0.3545
0.6630 0.3650
0.6640 0.3765
0.6650 0.3890
0.6660 0.4027
0.6670 0.4176
0.6680 0.4338
0.6690 0.4513
0.6700 0.4702
0.6710 0.4906
0.6720 0.5124
0.6730 0.5358
0.6740 0.5608
0.6750 0.5874
0.6760 0.6157
0.6770 0.6456
0.6780 0.6772
0.6790 0.7105
0.6800 0.7456
0.6810 0.7823
0.6820 0.8206
0.6830 0.8606
0.6840 0.9021
0.6850 0.9451
0.6860 0.9896
0.6870 1.0354
0.6880 1.0824
0.6890 1.1306
0.6900 1.1798
0.6910 1.2299
0.6920 1.2807
0.6930 1.3320
0.6940 1.3837
0.6950 1.4356
0.6960 1.4875
0.6970 1.5392
0.6980 1.5906
0.6990 1.6413
0.7000 1.6912
0.7010 1.7401
0.7020 1.7878
0.7030 1.8341
0.7040 1.8788
0.7050 1.9219
0.7060 1.9630
0.7070 2.0023
0.7080 2.0395
0.7090 2.0749
0.7100 2.1084
0.7110 2.1402
0.7120 2.1707
0.7130 2.2002
0.7140 2.2293
0.7150 2.2589
0.7160 2.2897
0.7170 2.3231
0.7180 2.3604
0.7190 2.4034
0.7200 2.4542
0.7210 2.5152
0.7220 2.5891
0.7230 2.6789
0.7240 2.7882
0.7250 2.9208
0.7260 3.0807
0.7270 3.2722
0.7280 3.4999
0.7290 3.7683
0.7300 4.0819
0.7310 4.4449
0.7320 4.8613
0.7330 5.3345
0.7340 5.8671
0.7350 6.4606
0.7360 7.1157
0.7370 7.8316
0.7380 8.6058
0.7390 9.4346
0.7400 10.3122
0.7410 11.2313
0.7420 12.1828
0.7430 13.1559
0.7440 14.1384
0.7450 15.1170
0.7460 16.0772
0.7470 17.0041
0.7480 17.8824
0.7490 18.6971
0.7500 19.4341
0.7510 20.0800
0.7520 20.6233
0.7530 21.0541
0.7540 21.3650
0.7550 21.5508
0.7560 21.6091
0.7570 21.5403
0.7580 21.3472
0.7590 21.0353
0.7600 20.6126
0.7610 20.0889
0.7620 19.4758
0.7630 18.7863
0.7640 18.0341
0.7650 17.2336
0.7660 16.3988
0.7670 15.5438
0.7680 14.6816
0.7690 13.8242
0.7700 12.9823
0.7710 12.1652
0.7720 11.3804
0.7730 10.6340
0.7740 9.9303
0.7750 9.2720
0.7760 8.6604
0.7770 8.0957
0.7780 7.5768
0.7790 7.1017
0.7800 6.6678
0.7810 6.2717
0.7820 5.9102
0.7830 5.5793
0.7840 5.2755
0.7850 4.9952
0.7860 4.7349
0.7870 4.4916
0.7880 4.2625
0.7890 4.0453
0.7900 3.8377
0.7910 3.6383
0.7920 3.4457
0.7930 3.2588
0.7940 3.0770
0.7950 2.8999
0.7960 2.7272
0.7970 2.5589
0.7980 2.3950
0.7990 2.2357
0.8000 2.0813
0.8010 1.9320
0.8020 1.7882
0.8030 1.6501
0.8040 1.5180
0.8050 1.3921
0.8060 1.2727
0.8070 1.1598
0.8080 1.0535
0.8090 0.9538
0.8100 0.8608
0.8110 0.7743
0.8120 0.6942
0.8130 0.6204
0.8140 0.5526
0.8150 0.4906
0.8160 0.4341
0.8170 0.3828
0.8180 0.3365
0.8190 0.2948
0.8200 0.2575
0.8210 0.2241
0.8220 0.1944
0.8230 0.1681
0.8240 0.1449
0.8250 0.1245
0.8260 0.1066
0.8270 0.0909
0.8280 0.0774
0.8290 0.0656
0.8300 0.0554
0.8310 0.0467
0.8320 0.0392
0.8330 0.0328
0.8340 0.0274
0.8350 0.0228
0.8360 0.0189
0.8370 0.0156
0.8380 0.0129
0.8390 0.0106
0.8400 0.0087
0.8410 0.0071
0.8420 0.0058
0.8430 0.0047
0.8440 0.0038
0.8450 0.0031
0.8460 0.0025
0.8470 0.0020
0.8480 0.0016
0.8490 0.0013
0.8500 0.0010
0.8510 0.0008
0.8520 0.0007
0.8530 0.0005
0.8540 0.0004
0.8550 0.0004
0.8560 0.0003
0.8570 0.0002
0.8580 0.0002
0.8590 0.0002
0.8600 0.0001
0.8610 0.0001
0.8620 0.0001
0.8630 0.0001
0.8640 0.0001
0.8650 0.0001
0.8660 0.0001
0.8670 0.0001
0.8680 0.0000
0.8690 0.0000
0.8700 0.0000
0.8710 0.0000
0.8720 0.0000
0.8730 0.0000
0.8740 0.0000
0.8750 0.0000
0.8760 0.0000
0.8770 0.0000
0.8780 0.0000
0.8790 0.0000
0.8800 0.0000
0.8810 0.0000
0.8820 0.0000
0.8830 0.0000
0.8840 0.0000
0.8850 0.0000
0.8860 0.0000
0.8870 0.0000
0.8880 0.0000
0.8890 0.0000
0.8900 0.0000
0.8910 0.0000
0.8920 0.0000
0.8930 0.0000
0.8940 0.0000
0.8950 0.0000
0.8960 0.0000
0.8970 0.0000
0.8980 0.0000
0.8990 0.0000
0.9000 0.0000
0.9010 0.0000
0.9020 0.0000
0.9030 0.0000
0.9040 0.0000
0.9050 0.0000
0.9060 0.0000
0.9070 0.0000
0.9080 0.0000
0.9090 0.0000
0.9100 0.0000
0.9110 0.0000
0.9120 0.0000
0.9130 0.0000
0.9140 0.0000
0.9150 0.0000
0.9160 0.0000
0.9170 0.0000
0.9180 0.0000
0.9190 0.0000
0.9200 0.0000
0.9210 0.0000
0.9220 0.0000
0.9230 0.0000
0.9240 0.0000
0.9250 0.0000
0.9260 0.0000
0.9270 0.0000
0.9280 0.0000
0.9290 0.0000
0.9300 0.0000
0.9310 0.0000
0.9320 0.0000
0.9330 0.0000
0.9340 0.0000
0.9350 0.0000
0.9360 0.0000
0.9370 0.0000
0.9380 0.0000
0.9390 0.0000
0.9400 0.0000
0.9410 0.0000
0.9420 0.0000
0.9430 0.0000
0.9440 0.0000
0.9450 0.0000
0.9460 0.0000
0.9470 0.0000
0.9480 0.0000
0.9490 0.0000
0.9500 0.0000
0.9510 0.0000
0.9520 0.0000
0.9530 0.0000
0.9540 0.0000
0.9550 0.0000
0.9560 0.0000
0.9570 0.0000
0.9580 0.0000
0.9590 0.0000
0.9600 0.0000
0.9610 0.0000
0.9620 0.0000
0.9630 0.0000
0.9640 0.0000
0.9650 0.0000
0.9660 0.0000
0.9670 0.0000
0.9680 0.0000
0.9690 0.0000
0.9700 0.0000
0.9710 0.0000
0.9720 0.0000
0.9730 0.0000
0.9740 0.0000
0.9750 0.0000
0.9760 0.0000
0.9770 0.0000
0.9780 0.0000
0.9790 0.0000
0.9800 0.0000
0.9810 0.0000
0.9820 0.0000
0.9830 0.0000
0.9840 0.0000
0.9850 0.0000
0.9860 0.0000
0.9870 0.0000
0.9880 0.0000
0.9890 0.0000
0.9900 0.0000
0.9910 0.0000
0.9920 0.0000
0.9930 0.0000
0.9940 0.0000
0.9950 0.0000
0.9960 0.0000
0.9970 0.0000
0.9980 0.0000
0.9990 0.0000
1.0000 0.0000


==> roblog-maisels-barrel-simple.frequencies.csv <==
VisibilityRatio Frequency
0.0 0.0
0.01 0.0
0.02 0.0
0.03 0.0
0.04 1.0
0.05 0.0
0.06 0.0
0.07 0.0
0.08 0.0
0.09 0.0
0.1 0.0
0.11 0.0
0.12 0.0
0.13 0.0
0.14 0.0
0.15 0.0
0.16 0.0
0.17 0.0
0.18 1.0
0.19 0.0
0.2 0.0
0.21 0.0
0.22 0.0
0.23 0.0
0.24 0.0
0.25 0.0
0.26 0.0
0.27 0.0
0.28 0.0
0.29 0.0
0.3 2.0
0.31 1.0
0.32 1.0
0.33 3.0
0.34 8.0
0.35 8.0
0.36 6.0
0.37 4.0
0.38 4.0
0.39 2.0
0.4 2.0
0.41 2.0
0.42 3.0
0.43 3.0
0.44 4.0
0.45 9.0
0.46 7.0
0.47 4.0
0.48 5.0
0.49 4.0
0.5 0.0
0.51 1.0
0.52 5.0
0.53 13.0
0.54 41.0
0.55 111.0
0.56 156.0
0.57 251.0
0.58 452.0
0.59 682.0
0.6 1005.0
0.61 1152.0
0.62 1290.0
0.63 1265.0
0.64 1133.0
0.65 796.0
0.66 576.0
0.67 398.0
0.68 201.0
0.69 127.0
0.7 65.0
0.71 65.0
0.72 46.0
0.73 37.0
0.74 27.0
0.75 14.0
0.76 6.0
0.77 1.0
0.78 0.0
0.79 0.0
0.8 0.0
0.81 0.0
0.82 0.0
0.83 0.0
0.84 0.0
0.85 0.0
0.86 0.0
0.87 0.0
0.88 0.0
0.89 0.0
0.9 0.0
0.91 0.0
0.92 0.0
0.93 0.0
0.94 0.0
0.95 0.0
0.96 0.0
0.97 0.0
0.98 0.0
0.99 0.0


==> roblog-maisels-barrel-simple.gmm.csv <==
Visibility_ratio GMM_Score
0.0000 0.0000
0.0010 0.0000
0.0020 0.0000
0.0030 0.0000
0.0040 0.0000
0.0050 0.0000
0.0060 0.0000
0.0070 0.0000
0.0080 0.0000
0.0090 0.0000
0.0100 0.0000
0.0110 0.0000
0.0120 0.0000
0.0130 0.0000
0.0140 0.0000
0.0150 0.0000
0.0160 0.0000
0.0170 0.0000
0.0180 0.0000
0.0190 0.0000
0.0200 0.0000
0.0210 0.0000
0.0220 0.0000
0.0230 0.0000
0.0240 0.0000
0.0250 0.0000
0.0260 0.0000
0.0270 0.0000
0.0280 0.0000
0.0290 0.0000
0.0300 0.0000
0.0310 0.0000
0.0320 0.0000
0.0330 0.0000
0.0340 0.0000
0.0350 0.0000
0.0360 0.0000
0.0370 0.0000
0.0380 0.0000
0.0390 0.0000
0.0400 0.0000
0.0410 0.0000
0.0420 0.0000
0.0430 0.0000
0.0440 0.0000
0.0450 0.0000
0.0460 0.0000
0.0470 0.0000
0.0480 0.0000
0.0490 0.0000
0.0500 0.0000
0.0510 0.0000
0.0520 0.0000
0.0530 0.0000
0.0540 0.0000
0.0550 0.0000
0.0560 0.0000
0.0570 0.0000
0.0580 0.0000
0.0590 0.0000
0.0600 0.0000
0.0610 0.0000
0.0620 0.0000
0.0630 0.0000
0.0640 0.0000
0.0650 0.0000
0.0660 0.0000
0.0670 0.0000
0.0680 0.0000
0.0690 0.0000
0.0700 0.0000
0.0710 0.0000
0.0720 0.0000
0.0730 0.0000
0.0740 0.0000
0.0750 0.0000
0.0760 0.0000
0.0770 0.0000
0.0780 0.0000
0.0790 0.0000
0.0800 0.0000
0.0810 0.0000
0.0820 0.0000
0.0830 0.0000
0.0840 0.0000
0.0850 0.0000
0.0860 0.0000
0.0870 0.0000
0.0880 0.0000
0.0890 0.0000
0.0900 0.0000
0.0910 0.0000
0.0920 0.0001
0.0930 0.0001
0.0940 0.0001
0.0950 0.0001
0.0960 0.0001
0.0970 0.0001
0.0980 0.0001
0.0990 0.0001
0.1000 0.0001
0.1010 0.0001
0.1020 0.0001
0.1030 0.0001
0.1040 0.0001
0.1050 0.0001
0.1060 0.0001
0.1070 0.0001
0.1080 0.0001
0.1090 0.0001
0.1100 0.0001
0.1110 0.0001
0.1120 0.0001
0.1130 0.0001
0.1140 0.0001
0.1150 0.0001
0.1160 0.0001
0.1170 0.0001
0.1180 0.0001
0.1190 0.0001
0.1200 0.0001
0.1210 0.0002
0.1220 0.0002
0.1230 0.0002
0.1240 0.0002
0.1250 0.0002
0.1260 0.0002
0.1270 0.0002
0.1280 0.0002
0.1290 0.0002
0.1300 0.0002
0.1310 0.0002
0.1320 0.0002
0.1330 0.0002
0.1340 0.0002
0.1350 0.0003
0.1360 0.0003
0.1370 0.0003
0.1380 0.0003
0.1390 0.0003
0.1400 0.0003
0.1410 0.0003
0.1420 0.0003
0.1430 0.0003
0.1440 0.0003
0.1450 0.0004
0.1460 0.0004
0.1470 0.0004
0.1480 0.0004
0.1490 0.0004
0.1500 0.0004
0.1510 0.0004
0.1520 0.0005
0.1530 0.0005
0.1540 0.0005
0.1550 0.0005
0.1560 0.0005
0.1570 0.0005
0.1580 0.0005
0.1590 0.0006
0.1600 0.0006
0.1610 0.0006
0.1620 0.0006
0.1630 0.0006
0.1640 0.0007
0.1650 0.0007
0.1660 0.0007
0.1670 0.0007
0.1680 0.0007
0.1690 0.0008
0.1700 0.0008
0.1710 0.0008
0.1720 0.0008
0.1730 0.0009
0.1740 0.0009
0.1750 0.0009
0.1760 0.0010
0.1770 0.0010
0.1780 0.0010
0.1790 0.0010
0.1800 0.0011
0.1810 0.0011
0.1820 0.0011
0.1830 0.0012
0.1840 0.0012
0.1850 0.0012
0.1860 0.0013
0.1870 0.0013
0.1880 0.0014
0.1890 0.0014
0.1900 0.0014
0.1910 0.0015
0.1920 0.0015
0.1930 0.0016
0.1940 0.0016
0.1950 0.0017
0.1960 0.0017
0.1970 0.0017
0.1980 0.0018
0.1990 0.0018
0.2000 0.0019
0.2010 0.0020
0.2020 0.0020
0.2030 0.0021
0.2040 0.0021
0.2050 0.0022
0.2060 0.0022
0.2070 0.0023
0.2080 0.0023
0.2090 0.0024
0.2100 0.0025
0.2110 0.0025
0.2120 0.0026
0.2130 0.0027
0.2140 0.0027
0.2150 0.0028
0.2160 0.0029
0.2170 0.0030
0.2180 0.0030
0.2190 0.0031
0.2200 0.0032
0.2210 0.0033
0.2220 0.0034
0.2230 0.0034
0.2240 0.0035
0.2250 0.0036
0.2260 0.0037
0.2270 0.0038
0.2280 0.0039
0.2290 0.0040
0.2300 0.0041
0.2310 0.0042
0.2320 0.0043
0.2330 0.0044
0.2340 0.0045
0.2350 0.0046
0.2360 0.0047
0.2370 0.0048
0.2380 0.0049
0.2390 0.0050
0.2400 0.0051
0.2410 0.0052
0.2420 0.0054
0.2430 0.0055
0.2440 0.0056
0.2450 0.0057
0.2460 0.0059
0.2470 0.0060
0.2480 0.0061
0.2490 0.0062
0.2500 0.0064
0.2510 0.0065
0.2520 0.0067
0.2530 0.0068
0.2540 0.0069
0.2550 0.0071
0.2560 0.0072
0.2570 0.0074
0.2580 0.0075
0.2590 0.0077
0.2600 0.0078
0.2610 0.0080
0.2620 0.0082
0.2630 0.0083
0.2640 0.0085
0.2650 0.0087
0.2660 0.0088
0.2670 0.0090
0.2680 0.0092
0.2690 0.0094
0.2700 0.0095
0.2710 0.0097
0.2720 0.0099
0.2730 0.0101
0.2740 0.0103
0.2750 0.0105
0.2760 0.0107
0.2770 0.0109
0.2780 0.0111
0.2790 0.0113
0.2800 0.0115
0.2810 0.0117
0.2820 0.0119
0.2830 0.0121
0.2840 0.0123
0.2850 0.0125
0.2860 0.0127
0.2870 0.0130
0.2880 0.0132
0.2890 0.0134
0.2900 0.0136
0.2910 0.0139
0.2920 0.0141
0.2930 0.0143
0.2940 0.0146
0.2950 0.0148
0.2960 0.0150
0.2970 0.0153
0.2980 0.0155
0.2990 0.0158
0.3000 0.0160
0.3010 0.0163
0.3020 0.0165
0.3030 0.0168
0.3040 0.0170
0.3050 0.0173
0.3060 0.0175
0.3070 0.0178
0.3080 0.0181
0.3090 0.0183
0.3100 0.0186
0.3110 0.0188
0.3120 0.0191
0.3130 0.0194
0.3140 0.0197
0.3150 0.0199
0.3160 0.0202
0.3170 0.0205
0.3180 0.0208
0.3190 0.0210
0.3200 0.0213
0.3210 0.0216
0.3220 0.0219
0.3230 0.0222
0.3240 0.0224
0.3250 0.0227
0.3260 0.0230
0.3270 0.0233
0.3280 0.0236
0.3290 0.0239
0.3300 0.0242
0.3310 0.0245
0.3320 0.0248
0.3330 0.0250
0.3340 0.0253
0.3350 0.0256
0.3360 0.0259
0.3370 0.0262
0.3380 0.0265
0.3390 0.0268
0.3400 0.0271
0.3410 0.0274
0.3420 0.0277
0.3430 0.0280
0.3440 0.0283
0.3450 0.0286
0.3460 0.0288
0.3470 0.0291
0.3480 0.0294
0.3490 0.0297
0.3500 0.0300
0.3510 0.0303
0.3520 0.0306
0.3530 0.0309
0.3540 0.0312
0.3550 0.0314
0.3560 0.0317
0.3570 0.0320
0.3580 0.0323
0.3590 0.0326
0.3600 0.0329
0.3610 0.0331
0.3620 0.0334
0.3630 0.0337
0.3640 0.0340
0.3650 0.0342
0.3660 0.0345
0.3670 0.0348
0.3680 0.0350
0.3690 0.0353
0.3700 0.0356
0.3710 0.0358
0.3720 0.0361
0.3730 0.0363
0.3740 0.0366
0.3750 0.0368
0.3760 0.0371
0.3770 0.0373
0.3780 0.0376
0.3790 0.0378
0.3800 0.0380
0.3810 0.0383
0.3820 0.0385
0.3830 0.0387
0.3840 0.0389
0.3850 0.0392
0.3860 0.0394
0.3870 0.0396
0.3880 0.0398
0.3890 0.0400
0.3900 0.0402
0.3910 0.0404
0.3920 0.0406
0.3930 0.0408
0.3940 0.0410
0.3950 0.0412
0.3960 0.0413
0.3970 0.0415
0.3980 0.0417
0.3990 0.0419
0.4000 0.0420
0.4010 0.0422
0.4020 0.0423
0.4030 0.0425
0.4040 0.0426
0.4050 0.0428
0.4060 0.0429
0.4070 0.0430
0.4080 0.0432
0.4090 0.0433
0.4100 0.0434
0.4110 0.0435
0.4120 0.0436
0.4130 0.0437
0.4140 0.0438
0.4150 0.0439
0.4160 0.0440
0.4170 0.0441
0.4180 0.0442
0.4190 0.0442
0.4200 0.0443
0.4210 0.0444
0.4220 0.0444
0.4230 0.0445
0.4240 0.0445
0.4250 0.0446
0.4260 0.0446
0.4270 0.0446
0.4280 0.0447
0.4290 0.0447
0.4300 0.0447
0.4310 0.0447
0.4320 0.0447
0.4330 0.0447
0.4340 0.0447
0.4350 0.0447
0.4360 0.0447
0.4370 0.0447
0.4380 0.0447
0.4390 0.0446
0.4400 0.0446
0.4410 0.0446
0.4420 0.0445
0.4430 0.0445
0.4440 0.0444
0.4450 0.0443
0.4460 0.0443
0.4470 0.0442
0.4480 0.0441
0.4490 0.0440
0.4500 0.0440
0.4510 0.0439
0.4520 0.0438
0.4530 0.0437
0.4540 0.0436
0.4550 0.0435
0.4560 0.0433
0.4570 0.0432
0.4580 0.0431
0.4590 0.0430
0.4600 0.0428
0.4610 0.0427
0.4620 0.0425
0.4630 0.0424
0.4640 0.0422
0.4650 0.0421
0.4660 0.0419
0.4670 0.0418
0.4680 0.0416
0.4690 0.0414
0.4700 0.0412
0.4710 0.0411
0.4720 0.0409
0.4730 0.0407
0.4740 0.0405
0.4750 0.0403
0.4760 0.0401
0.4770 0.0399
0.4780 0.0397
0.4790 0.0395
0.4800 0.0393
0.4810 0.0390
0.4820 0.0388
0.4830 0.0386
0.4840 0.0384
0.4850 0.0381
0.4860 0.0379
0.4870 0.0377
0.4880 0.0374
0.4890 0.0372
0.4900 0.0369
0.4910 0.0367
0.4920 0.0364
0.4930 0.0362
0.4940 0.0359
0.4950 0.0357
0.4960 0.0354
0.4970 0.0352
0.4980 0.0349
0.4990 0.0347
0.5000 0.0344
0.5010 0.0342
0.5020 0.0339
0.5030 0.0337
0.5040 0.0334
0.5050 0.0332
0.5060 0.0330
0.5070 0.0328
0.5080 0.0326
0.5090 0.0325
0.5100 0.0324
0.5110 0.0323
0.5120 0.0323
0.5130 0.0323
0.5140 0.0324
0.5150 0.0326
0.5160 0.0329
0.5170 0.0333
0.5180 0.0338
0.5190 0.0346
0.5200 0.0355
0.5210 0.0366
0.5220 0.0381
0.5230 0.0398
0.5240 0.0420
0.5250 0.0446
0.5260 0.0477
0.5270 0.0514
0.5280 0.0557
0.5290 0.0608
0.5300 0.0668
0.5310 0.0737
0.5320 0.0817
0.5330 0.0910
0.5340 0.1016
0.5350 0.1138
0.5360 0.1276
0.5370 0.1433
0.5380 0.1610
0.5390 0.1809
0.5400 0.2032
0.5410 0.2281
0.5420 0.2558
0.5430 0.2865
0.5440 0.3203
0.5450 0.3575
0.5460 0.3982
0.5470 0.4425
0.5480 0.4906
0.5490 0.5427
0.5500 0.5987
0.5510 0.6588
0.5520 0.7229
0.5530 0.7912
0.5540 0.8634
0.5550 0.9396
0.5560 1.0195
0.5570 1.1031
0.5580 1.1900
0.5590 1.2800
0.5600 1.3727
0.5610 1.4679
0.5620 1.5650
0.5630 1.6637
0.5640 1.7635
0.5650 1.8640
0.5660 1.9647
0.5670 2.0651
0.5680 2.1650
0.5690 2.2638
0.5700 2.3614
0.5710 2.4575
0.5720 2.5522
0.5730 2.6454
0.5740 2.7375
0.5750 2.8288
0.5760 2.9201
0.5770 3.0121
0.5780 3.1060
0.5790 3.2030
0.5800 3.3048
0.5810 3.4130
0.5820 3.5297
0.5830 3.6569
0.5840 3.7967
0.5850 3.9516
0.5860 4.1235
0.5870 4.3146
0.5880 4.5267
0.5890 4.7613
0.5900 5.0196
0.5910 5.3020
0.5920 5.6086
0.5930 5.9387
0.5940 6.2907
0.5950 6.6624
0.5960 7.0507
0.5970 7.4518
0.5980 7.8612
0.5990 8.2736
0.6000 8.6836
0.6010 9.0851
0.6020 9.4722
0.6030 9.8390
0.6040 10.1800
0.6050 10.4902
0.6060 10.7656
0.6070 11.0032
0.6080 11.2012
0.6090 11.3591
0.6100 11.4779
0.6110 11.5602
0.6120 11.6097
0.6130 11.6316
0.6140 11.6322
0.6150 11.6185
0.6160 11.5981
0.6170 11.5787
0.6180 11.5678
0.6190 11.5724
0.6200 11.5985
0.6210 11.6506
0.6220 11.7320
0.6230 11.8437
0.6240 11.9852
0.6250 12.1539
0.6260 12.3452
0.6270 12.5528
0.6280 12.7689
0.6290 12.9849
0.6300 13.1910
0.6310 13.3775
0.6320 13.5347
0.6330 13.6536
0.6340 13.7265
0.6350 13.7470
0.6360 13.7104
0.6370 13.6143
0.6380 13.4582
0.6390 13.2437
0.6400 12.9745
0.6410 12.6560
0.6420 12.2954
0.6430 11.9007
0.6440 11.4808
0.6450 11.0452
0.6460 10.6031
0.6470 10.1634
0.6480 9.7342
0.6490 9.3226
0.6500 8.9344
0.6510 8.5740
0.6520 8.2442
0.6530 7.9466
0.6540 7.6810
0.6550 7.4464
0.6560 7.2402
0.6570 7.0593
0.6580 6.8996
0.6590 6.7570
0.6600 6.6267
0.6610 6.5041
0.6620 6.3850
0.6630 6.2651
0.6640 6.1411
0.6650 6.0099
0.6660 5.8692
0.6670 5.7174
0.6680 5.5534
0.6690 5.3770
0.6700 5.1884
0.6710 4.9884
0.6720 4.7782
0.6730 4.5596
0.6740 4.3343
0.6750 4.1046
0.6760 3.8726
0.6770 3.6405
0.6780 3.4106
0.6790 3.1848
0.6800 2.9652
0.6810 2.7534
0.6820 2.5510
0.6830 2.3590
0.6840 2.1785
0.6850 2.0102
0.6860 1.8545
0.6870 1.7116
0.6880 1.5816
0.6890 1.4641
0.6900 1.3588
0.6910 1.2652
0.6920 1.1827
0.6930 1.1104
0.6940 1.0477
0.6950 0.9936
0.6960 0.9473
0.6970 0.9081
0.6980 0.8749
0.6990 0.8471
0.7000 0.8239
0.7010 0.8045
0.7020 0.7883
0.7030 0.7748
0.7040 0.7633
0.7050 0.7534
0.7060 0.7447
0.7070 0.7368
0.7080 0.7294
0.7090 0.7221
0.7100 0.7149
0.7110 0.7074
0.7120 0.6997
0.7130 0.6914
0.7140 0.6826
0.7150 0.6732
0.7160 0.6631
0.7170 0.6524
0.7180 0.6410
0.7190 0.6289
0.7200 0.6162
0.7210 0.6028
0.7220 0.5888
0.7230 0.5743
0.7240 0.5593
0.7250 0.5439
0.7260 0.5280
0.7270 0.5118
0.7280 0.4954
0.7290 0.4787
0.7300 0.4618
0.7310 0.4449
0.7320 0.4278
0.7330 0.4108
0.7340 0.3938
0.7350 0.3770
0.7360 0.3603
0.7370 0.3437
0.7380 0.3275
0.7390 0.3115
0.7400 0.2958
0.7410 0.2804
0.7420 0.2654
0.7430 0.2509
0.7440 0.2367
0.7450 0.2230
0.7460 0.2098
0.7470 0.1970
0.7480 0.1847
0.7490 0.1729
0.7500 0.1616
0.7510 0.1508
0.7520 0.1405
0.7530 0.1307
0.7540 0.1214
0.7550 0.1126
0.7560 0.1042
0.7570 0.0963
0.7580 0.0889
0.7590 0.0819
0.7600 0.0754
0.7610 0.0692
0.7620 0.0635
0.7630 0.0581
0.7640 0.0531
0.7650 0.0485
0.7660 0.0442
0.7670 0.0402
0.7680 0.0365
0.7690 0.0331
0.7700 0.0300
0.7710 0.0271
0.7720 0.0245
0.7730 0.0221
0.7740 0.0199
0.7750 0.0178
0.7760 0.0160
0.7770 0.0143
0.7780 0.0128
0.7790 0.0114
0.7800 0.0102
0.7810 0.0091
0.7820 0.0081
0.7830 0.0072
0.7840 0.0063
0.7850 0.0056
0.7860 0.0050
0.7870 0.0044
0.7880 0.0038
0.7890 0.0034
0.7900 0.0030
0.7910 0.0026
0.7920 0.0023
0.7930 0.0020
0.7940 0.0017
0.7950 0.0015
0.7960 0.0013
0.7970 0.0011
0.7980 0.0010
0.7990 0.0009
0.8000 0.0007
0.8010 0.0006
0.8020 0.0006
0.8030 0.0005
0.8040 0.0004
0.8050 0.0004
0.8060 0.0003
0.8070 0.0003
0.8080 0.0002
0.8090 0.0002
0.8100 0.0002
0.8110 0.0001
0.8120 0.0001
0.8130 0.0001
0.8140 0.0001
0.8150 0.0001
0.8160 0.0001
0.8170 0.0001
0.8180 0.0000
0.8190 0.0000
0.8200 0.0000
0.8210 0.0000
0.8220 0.0000
0.8230 0.0000
0.8240 0.0000
0.8250 0.0000
0.8260 0.0000
0.8270 0.0000
0.8280 0.0000
0.8290 0.0000
0.8300 0.0000
0.8310 0.0000
0.8320 0.0000
0.8330 0.0000
0.8340 0.0000
0.8350 0.0000
0.8360 0.0000
0.8370 0.0000
0.8380 0.0000
0.8390 0.0000
0.8400 0.0000
0.8410 0.0000
0.8420 0.0000
0.8430 0.0000
0.8440 0.0000
0.8450 0.0000
0.8460 0.0000
0.8470 0.0000
0.8480 0.0000
0.8490 0.0000
0.8500 0.0000
0.8510 0.0000
0.8520 0.0000
0.8530 0.0000
0.8540 0.0000
0.8550 0.0000
0.8560 0.0000
0.8570 0.0000
0.8580 0.0000
0.8590 0.0000
0.8600 0.0000
0.8610 0.0000
0.8620 0.0000
0.8630 0.0000
0.8640 0.0000
0.8650 0.0000
0.8660 0.0000
0.8670 0.0000
0.8680 0.0000
0.8690 0.0000
0.8700 0.0000
0.8710 0.0000
0.8720 0.0000
0.8730 0.0000
0.8740 0.0000
0.8750 0.0000
0.8760 0.0000
0.8770 0.0000
0.8780 0.0000
0.8790 0.0000
0.8800 0.0000
0.8810 0.0000
0.8820 0.0000
0.8830 0.0000
0.8840 0.0000
0.8850 0.0000
0.8860 0.0000
0.8870 0.0000
0.8880 0.0000
0.8890 0.0000
0.8900 0.0000
0.8910 0.0000
0.8920 0.0000
0.8930 0.0000
0.8940 0.0000
0.8950 0.0000
0.8960 0.0000
0.8970 0.0000
0.8980 0.0000
0.8990 0.0000
0.9000 0.0000
0.9010 0.0000
0.9020 0.0000
0.9030 0.0000
0.9040 0.0000
0.9050 0.0000
0.9060 0.0000
0.9070 0.0000
0.9080 0.0000
0.9090 0.0000
0.9100 0.0000
0.9110 0.0000
0.9120 0.0000
0.9130 0.0000
0.9140 0.0000
0.9150 0.0000
0.9160 0.0000
0.9170 0.0000
0.9180 0.0000
0.9190 0.0000
0.9200 0.0000
0.9210 0.0000
0.9220 0.0000
0.9230 0.0000
0.9240 0.0000
0.9250 0.0000
0.9260 0.0000
0.9270 0.0000
0.9280 0.0000
0.9290 0.0000
0.9300 0.0000
0.9310 0.0000
0.9320 0.0000
0.9330 0.0000
0.9340 0.0000
0.9350 0.0000
0.9360 0.0000
0.9370 0.0000
0.9380 0.0000
0.9390 0.0000
0.9400 0.0000
0.9410 0.0000
0.9420 0.0000
0.9430 0.0000
0.9440 0.0000
0.9450 0.0000
0.9460 0.0000
0.9470 0.0000
0.9480 0.0000
0.9490 0.0000
0.9500 0.0000
0.9510 0.0000
0.9520 0.0000
0.9530 0.0000
0.9540 0.0000
0.9550 0.0000
0.9560 0.0000
0.9570 0.0000
0.9580 0.0000
0.9590 0.0000
0.9600 0.0000
0.9610 0.0000
0.9620 0.0000
0.9630 0.0000
0.9640 0.0000
0.9650 0.0000
0.9660 0.0000
0.9670 0.0000
0.9680 0.0000
0.9690 0.0000
0.9700 0.0000
0.9710 0.0000
0.9720 0.0000
0.9730 0.0000
0.9740 0.0000
0.9750 0.0000
0.9760 0.0000
0.9770 0.0000
0.9780 0.0000
0.9790 0.0000
0.9800 0.0000
0.9810 0.0000
0.9820 0.0000
0.9830 0.0000
0.9840 0.0000
0.9850 0.0000
0.9860 0.0000
0.9870 0.0000
0.9880 0.0000
0.9890 0.0000
0.9900 0.0000
0.9910 0.0000
0.9920 0.0000
0.9930 0.0000
0.9940 0.0000
0.9950 0.0000
0.9960 0.0000
0.9970 0.0000
0.9980 0.0000
0.9990 0.0000
1.0000 0.0000


==> roblog-vanish-detergent-simple.frequencies.csv <==
VisibilityRatio Frequency
0.0 0.0
0.01 0.0
0.02 0.0
0.03 0.0
0.04 0.0
0.05 0.0
0.06 0.0
0.07 0.0
0.08 0.0
0.09 0.0
0.1 0.0
0.11 0.0
0.12 0.0
0.13 0.0
0.14 0.0
0.15 0.0
0.16 0.0
0.17 0.0
0.18 0.0
0.19 0.0
0.2 0.0
0.21 0.0
0.22 0.0
0.23 1.0
0.24 1.0
0.25 1.0
0.26 1.0
0.27 1.0
0.28 0.0
0.29 7.0
0.3 2.0
0.31 2.0
0.32 2.0
0.33 2.0
0.34 2.0
0.35 5.0
0.36 0.0
0.37 0.0
0.38 1.0
0.39 3.0
0.4 2.0
0.41 0.0
0.42 1.0
0.43 3.0
0.44 2.0
0.45 2.0
0.46 7.0
0.47 13.0
0.48 21.0
0.49 38.0
0.5 97.0
0.51 148.0
0.52 201.0
0.53 350.0
0.54 453.0
0.55 616.0
0.56 743.0
0.57 956.0
0.58 1051.0
0.59 1025.0
0.6 833.0
0.61 799.0
0.62 658.0
0.63 536.0
0.64 439.0
0.65 343.0
0.66 272.0
0.67 167.0
0.68 96.0
0.69 49.0
0.7 27.0
0.71 8.0
0.72 7.0
0.73 4.0
0.74 2.0
0.75 0.0
0.76 0.0
0.77 0.0
0.78 0.0
0.79 0.0
0.8 0.0
0.81 0.0
0.82 0.0
0.83 0.0
0.84 0.0
0.85 0.0
0.86 0.0
0.87 0.0
0.88 0.0
0.89 0.0
0.9 0.0
0.91 0.0
0.92 0.0
0.93 0.0
0.94 0.0
0.95 0.0
0.96 0.0
0.97 0.0
0.98 0.0
0.99 0.0


==> roblog-vanish-detergent-simple.gmm.csv <==
Visibility_ratio GMM_Score
0.0000 0.0000
0.0010 0.0000
0.0020 0.0000
0.0030 0.0000
0.0040 0.0000
0.0050 0.0000
0.0060 0.0000
0.0070 0.0000
0.0080 0.0000
0.0090 0.0000
0.0100 0.0000
0.0110 0.0000
0.0120 0.0000
0.0130 0.0000
0.0140 0.0000
0.0150 0.0000
0.0160 0.0000
0.0170 0.0000
0.0180 0.0000
0.0190 0.0000
0.0200 0.0000
0.0210 0.0000
0.0220 0.0000
0.0230 0.0000
0.0240 0.0000
0.0250 0.0000
0.0260 0.0000
0.0270 0.0000
0.0280 0.0000
0.0290 0.0000
0.0300 0.0000
0.0310 0.0000
0.0320 0.0000
0.0330 0.0000
0.0340 0.0000
0.0350 0.0000
0.0360 0.0000
0.0370 0.0000
0.0380 0.0000
0.0390 0.0000
0.0400 0.0000
0.0410 0.0000
0.0420 0.0000
0.0430 0.0000
0.0440 0.0000
0.0450 0.0000
0.0460 0.0000
0.0470 0.0000
0.0480 0.0000
0.0490 0.0000
0.0500 0.0000
0.0510 0.0000
0.0520 0.0000
0.0530 0.0000
0.0540 0.0000
0.0550 0.0000
0.0560 0.0000
0.0570 0.0000
0.0580 0.0000
0.0590 0.0000
0.0600 0.0000
0.0610 0.0000
0.0620 0.0000
0.0630 0.0000
0.0640 0.0000
0.0650 0.0000
0.0660 0.0000
0.0670 0.0000
0.0680 0.0000
0.0690 0.0000
0.0700 0.0000
0.0710 0.0000
0.0720 0.0000
0.0730 0.0000
0.0740 0.0000
0.0750 0.0000
0.0760 0.0000
0.0770 0.0000
0.0780 0.0000
0.0790 0.0000
0.0800 0.0000
0.0810 0.0000
0.0820 0.0000
0.0830 0.0000
0.0840 0.0000
0.0850 0.0000
0.0860 0.0000
0.0870 0.0000
0.0880 0.0000
0.0890 0.0000
0.0900 0.0000
0.0910 0.0000
0.0920 0.0000
0.0930 0.0000
0.0940 0.0000
0.0950 0.0000
0.0960 0.0000
0.0970 0.0000
0.0980 0.0000
0.0990 0.0000
0.1000 0.0000
0.1010 0.0000
0.1020 0.0000
0.1030 0.0000
0.1040 0.0000
0.1050 0.0000
0.1060 0.0000
0.1070 0.0000
0.1080 0.0000
0.1090 0.0000
0.1100 0.0000
0.1110 0.0000
0.1120 0.0000
0.1130 0.0000
0.1140 0.0000
0.1150 0.0000
0.1160 0.0000
0.1170 0.0000
0.1180 0.0000
0.1190 0.0000
0.1200 0.0000
0.1210 0.0000
0.1220 0.0000
0.1230 0.0000
0.1240 0.0000
0.1250 0.0000
0.1260 0.0000
0.1270 0.0000
0.1280 0.0000
0.1290 0.0000
0.1300 0.0000
0.1310 0.0000
0.1320 0.0000
0.1330 0.0000
0.1340 0.0000
0.1350 0.0000
0.1360 0.0000
0.1370 0.0000
0.1380 0.0000
0.1390 0.0000
0.1400 0.0000
0.1410 0.0000
0.1420 0.0000
0.1430 0.0000
0.1440 0.0000
0.1450 0.0000
0.1460 0.0000
0.1470 0.0000
0.1480 0.0000
0.1490 0.0000
0.1500 0.0000
0.1510 0.0000
0.1520 0.0000
0.1530 0.0000
0.1540 0.0000
0.1550 0.0000
0.1560 0.0000
0.1570 0.0000
0.1580 0.0000
0.1590 0.0000
0.1600 0.0000
0.1610 0.0000
0.1620 0.0000
0.1630 0.0000
0.1640 0.0000
0.1650 0.0000
0.1660 0.0000
0.1670 0.0000
0.1680 0.0000
0.1690 0.0000
0.1700 0.0000
0.1710 0.0000
0.1720 0.0000
0.1730 0.0000
0.1740 0.0000
0.1750 0.0000
0.1760 0.0000
0.1770 0.0000
0.1780 0.0000
0.1790 0.0000
0.1800 0.0000
0.1810 0.0000
0.1820 0.0000
0.1830 0.0000
0.1840 0.0000
0.1850 0.0000
0.1860 0.0000
0.1870 0.0000
0.1880 0.0001
0.1890 0.0001
0.1900 0.0001
0.1910 0.0001
0.1920 0.0001
0.1930 0.0001
0.1940 0.0001
0.1950 0.0001
0.1960 0.0001
0.1970 0.0001
0.1980 0.0001
0.1990 0.0001
0.2000 0.0001
0.2010 0.0002
0.2020 0.0002
0.2030 0.0002
0.2040 0.0002
0.2050 0.0002
0.2060 0.0002
0.2070 0.0003
0.2080 0.0003
0.2090 0.0003
0.2100 0.0003
0.2110 0.0003
0.2120 0.0004
0.2130 0.0004
0.2140 0.0004
0.2150 0.0005
0.2160 0.0005
0.2170 0.0005
0.2180 0.0006
0.2190 0.0006
0.2200 0.0007
0.2210 0.0007
0.2220 0.0008
0.2230 0.0008
0.2240 0.0009
0.2250 0.0009
0.2260 0.0010
0.2270 0.0011
0.2280 0.0012
0.2290 0.0012
0.2300 0.0013
0.2310 0.0014
0.2320 0.0015
0.2330 0.0016
0.2340 0.0017
0.2350 0.0018
0.2360 0.0019
0.2370 0.0020
0.2380 0.0022
0.2390 0.0023
0.2400 0.0024
0.2410 0.0026
0.2420 0.0027
0.2430 0.0029
0.2440 0.0030
0.2450 0.0032
0.2460 0.0034
0.2470 0.0036
0.2480 0.0038
0.2490 0.0040
0.2500 0.0042
0.2510 0.0044
0.2520 0.0047
0.2530 0.0049
0.2540 0.0051
0.2550 0.0054
0.2560 0.0057
0.2570 0.0059
0.2580 0.0062
0.2590 0.0065
0.2600 0.0068
0.2610 0.0072
0.2620 0.0075
0.2630 0.0078
0.2640 0.0082
0.2650 0.0085
0.2660 0.0089
0.2670 0.0092
0.2680 0.0096
0.2690 0.0100
0.2700 0.0104
0.2710 0.0108
0.2720 0.0113
0.2730 0.0117
0.2740 0.0121
0.2750 0.0126
0.2760 0.0130
0.2770 0.0135
0.2780 0.0140
0.2790 0.0145
0.2800 0.0149
0.2810 0.0154
0.2820 0.0159
0.2830 0.0164
0.2840 0.0170
0.2850 0.0175
0.2860 0.0180
0.2870 0.0185
0.2880 0.0190
0.2890 0.0196
0.2900 0.0201
0.2910 0.0206
0.2920 0.0212
0.2930 0.0217
0.2940 0.0222
0.2950 0.0228
0.2960 0.0233
0.2970 0.0238
0.2980 0.0243
0.2990 0.0249
0.3000 0.0254
0.3010 0.0259
0.3020 0.0264
0.3030 0.0269
0.3040 0.0274
0.3050 0.0278
0.3060 0.0283
0.3070 0.0288
0.3080 0.0292
0.3090 0.0296
0.3100 0.0301
0.3110 0.0305
0.3120 0.0309
0.3130 0.0312
0.3140 0.0316
0.3150 0.0319
0.3160 0.0323
0.3170 0.0326
0.3180 0.0329
0.3190 0.0332
0.3200 0.0334
0.3210 0.0337
0.3220 0.0339
0.3230 0.0341
0.3240 0.0343
0.3250 0.0344
0.3260 0.0346
0.3270 0.0347
0.3280 0.0348
0.3290 0.0348
0.3300 0.0349
0.3310 0.0349
0.3320 0.0349
0.3330 0.0349
0.3340 0.0349
0.3350 0.0348
0.3360 0.0347
0.3370 0.0346
0.3380 0.0345
0.3390 0.0344
0.3400 0.0342
0.3410 0.0340
0.3420 0.0338
0.3430 0.0336
0.3440 0.0333
0.3450 0.0331
0.3460 0.0328
0.3470 0.0325
0.3480 0.0321
0.3490 0.0318
0.3500 0.0315
0.3510 0.0311
0.3520 0.0307
0.3530 0.0303
0.3540 0.0299
0.3550 0.0295
0.3560 0.0290
0.3570 0.0286
0.3580 0.0281
0.3590 0.0276
0.3600 0.0272
0.3610 0.0267
0.3620 0.0262
0.3630 0.0257
0.3640 0.0252
0.3650 0.0246
0.3660 0.0241
0.3670 0.0236
0.3680 0.0231
0.3690 0.0225
0.3700 0.0220
0.3710 0.0215
0.3720 0.0209
0.3730 0.0204
0.3740 0.0199
0.3750 0.0194
0.3760 0.0188
0.3770 0.0183
0.3780 0.0178
0.3790 0.0173
0.3800 0.0167
0.3810 0.0162
0.3820 0.0157
0.3830 0.0152
0.3840 0.0148
0.3850 0.0143
0.3860 0.0138
0.3870 0.0133
0.3880 0.0129
0.3890 0.0124
0.3900 0.0120
0.3910 0.0115
0.3920 0.0111
0.3930 0.0107
0.3940 0.0103
0.3950 0.0099
0.3960 0.0095
0.3970 0.0092
0.3980 0.0088
0.3990 0.0084
0.4000 0.0081
0.4010 0.0078
0.4020 0.0075
0.4030 0.0072
0.4040 0.0069
0.4050 0.0066
0.4060 0.0063
0.4070 0.0060
0.4080 0.0058
0.4090 0.0056
0.4100 0.0053
0.4110 0.0051
0.4120 0.0049
0.4130 0.0048
0.4140 0.0046
0.4150 0.0044
0.4160 0.0043
0.4170 0.0042
0.4180 0.0041
0.4190 0.0040
0.4200 0.0039
0.4210 0.0038
0.4220 0.0038
0.4230 0.0038
0.4240 0.0038
0.4250 0.0038
0.4260 0.0039
0.4270 0.0039
0.4280 0.0040
0.4290 0.0041
0.4300 0.0043
0.4310 0.0045
0.4320 0.0047
0.4330 0.0049
0.4340 0.0052
0.4350 0.0055
0.4360 0.0059
0.4370 0.0063
0.4380 0.0068
0.4390 0.0073
0.4400 0.0079
0.4410 0.0085
0.4420 0.0092
0.4430 0.0100
0.4440 0.0109
0.4450 0.0118
0.4460 0.0128
0.4470 0.0140
0.4480 0.0152
0.4490 0.0165
0.4500 0.0180
0.4510 0.0196
0.4520 0.0213
0.4530 0.0232
0.4540 0.0252
0.4550 0.0274
0.4560 0.0298
0.4570 0.0324
0.4580 0.0352
0.4590 0.0382
0.4600 0.0415
0.4610 0.0450
0.4620 0.0488
0.4630 0.0528
0.4640 0.0572
0.4650 0.0619
0.4660 0.0670
0.4670 0.0724
0.4680 0.0782
0.4690 0.0845
0.4700 0.0912
0.4710 0.0983
0.4720 0.1060
0.4730 0.1141
0.4740 0.1229
0.4750 0.1322
0.4760 0.1421
0.4770 0.1527
0.4780 0.1640
0.4790 0.1760
0.4800 0.1888
0.4810 0.2023
0.4820 0.2167
0.4830 0.2320
0.4840 0.2482
0.4850 0.2654
0.4860 0.2836
0.4870 0.3029
0.4880 0.3232
0.4890 0.3447
0.4900 0.3674
0.4910 0.3914
0.4920 0.4167
0.4930 0.4433
0.4940 0.4713
0.4950 0.5008
0.4960 0.5318
0.4970 0.5644
0.4980 0.5986
0.4990 0.6344
0.5000 0.6720
0.5010 0.7114
0.5020 0.7527
0.5030 0.7958
0.5040 0.8409
0.5050 0.8879
0.5060 0.9371
0.5070 0.9883
0.5080 1.0417
0.5090 1.0973
0.5100 1.1551
0.5110 1.2152
0.5120 1.2777
0.5130 1.3425
0.5140 1.4098
0.5150 1.4795
0.5160 1.5517
0.5170 1.6264
0.5180 1.7037
0.5190 1.7835
0.5200 1.8659
0.5210 1.9509
0.5220 2.0386
0.5230 2.1288
0.5240 2.2217
0.5250 2.3172
0.5260 2.4153
0.5270 2.5160
0.5280 2.6192
0.5290 2.7251
0.5300 2.8335
0.5310 2.9443
0.5320 3.0577
0.5330 3.1734
0.5340 3.2915
0.5350 3.4119
0.5360 3.5345
0.5370 3.6593
0.5380 3.7861
0.5390 3.9150
0.5400 4.0457
0.5410 4.1783
0.5420 4.3125
0.5430 4.4484
0.5440 4.5857
0.5450 4.7244
0.5460 4.8642
0.5470 5.0052
0.5480 5.1471
0.5490 5.2898
0.5500 5.4331
0.5510 5.5769
0.5520 5.7210
0.5530 5.8652
0.5540 6.0095
0.5550 6.1535
0.5560 6.2972
0.5570 6.4403
0.5580 6.5826
0.5590 6.7240
0.5600 6.8643
0.5610 7.0032
0.5620 7.1406
0.5630 7.2763
0.5640 7.4101
0.5650 7.5418
0.5660 7.6712
0.5670 7.7981
0.5680 7.9223
0.5690 8.0436
0.5700 8.1618
0.5710 8.2768
0.5720 8.3884
0.5730 8.4963
0.5740 8.6005
0.5750 8.7006
0.5760 8.7967
0.5770 8.8885
0.5780 8.9758
0.5790 9.0586
0.5800 9.1367
0.5810 9.2099
0.5820 9.2781
0.5830 9.3413
0.5840 9.3992
0.5850 9.4519
0.5860 9.4992
0.5870 9.5410
0.5880 9.5773
0.5890 9.6080
0.5900 9.6331
0.5910 9.6525
0.5920 9.6662
0.5930 9.6742
0.5940 9.6764
0.5950 9.6729
0.5960 9.6637
0.5970 9.6487
0.5980 9.6281
0.5990 9.6019
0.6000 9.5700
0.6010 9.5327
0.6020 9.4898
0.6030 9.4417
0.6040 9.3882
0.6050 9.3295
0.6060 9.2658
0.6070 9.1970
0.6080 9.1235
0.6090 9.0452
0.6100 8.9623
0.6110 8.8750
0.6120 8.7834
0.6130 8.6877
0.6140 8.5879
0.6150 8.4844
0.6160 8.3772
0.6170 8.2666
0.6180 8.1527
0.6190 8.0356
0.6200 7.9157
0.6210 7.7930
0.6220 7.6677
0.6230 7.5401
0.6240 7.4104
0.6250 7.2786
0.6260 7.1450
0.6270 7.0099
0.6280 6.8733
0.6290 6.7355
0.6300 6.5966
0.6310 6.4569
0.6320 6.3165
0.6330 6.1756
0.6340 6.0344
0.6350 5.8930
0.6360 5.7516
0.6370 5.6104
0.6380 5.4695
0.6390 5.3291
0.6400 5.1893
0.6410 5.0503
0.6420 4.9123
0.6430 4.7752
0.6440 4.6394
0.6450 4.5048
0.6460 4.3716
0.6470 4.2400
0.6480 4.1100
0.6490 3.9817
0.6500 3.8552
0.6510 3.7306
0.6520 3.6079
0.6530 3.4874
0.6540 3.3689
0.6550 3.2526
0.6560 3.1386
0.6570 3.0268
0.6580 2.9174
0.6590 2.8103
0.6600 2.7057
0.6610 2.6034
0.6620 2.5036
0.6630 2.4063
0.6640 2.3115
0.6650 2.2191
0.6660 2.1292
0.6670 2.0418
0.6680 1.9569
0.6690 1.8745
0.6700 1.7945
0.6710 1.7170
0.6720 1.6419
0.6730 1.5692
0.6740 1.4989
0.6750 1.4309
0.6760 1.3652
0.6770 1.3018
0.6780 1.2407
0.6790 1.1818
0.6800 1.1250
0.6810 1.0704
0.6820 1.0178
0.6830 0.9673
0.6840 0.9188
0.6850 0.8722
0.6860 0.8275
0.6870 0.7846
0.6880 0.7436
0.6890 0.7043
0.6900 0.6667
0.6910 0.6308
0.6920 0.5965
0.6930 0.5637
0.6940 0.5324
0.6950 0.5026
0.6960 0.4742
0.6970 0.4471
0.6980 0.4213
0.6990 0.3968
0.7000 0.3736
0.7010 0.3515
0.7020 0.3305
0.7030 0.3105
0.7040 0.2917
0.7050 0.2738
0.7060 0.2569
0.7070 0.2408
0.7080 0.2257
0.7090 0.2114
0.7100 0.1979
0.7110 0.1851
0.7120 0.1731
0.7130 0.1617
0.7140 0.1510
0.7150 0.1410
0.7160 0.1315
0.7170 0.1226
0.7180 0.1143
0.7190 0.1064
0.7200 0.0991
0.7210 0.0921
0.7220 0.0857
0.7230 0.0796
0.7240 0.0739
0.7250 0.0686
0.7260 0.0636
0.7270 0.0590
0.7280 0.0547
0.7290 0.0506
0.7300 0.0469
0.7310 0.0433
0.7320 0.0401
0.7330 0.0370
0.7340 0.0342
0.7350 0.0315
0.7360 0.0291
0.7370 0.0268
0.7380 0.0247
0.7390 0.0228
0.7400 0.0209
0.7410 0.0193
0.7420 0.0177
0.7430 0.0163
0.7440 0.0149
0.7450 0.0137
0.7460 0.0126
0.7470 0.0115
0.7480 0.0105
0.7490 0.0097
0.7500 0.0088
0.7510 0.0081
0.7520 0.0074
0.7530 0.0067
0.7540 0.0062
0.7550 0.0056
0.7560 0.0051
0.7570 0.0047
0.7580 0.0043
0.7590 0.0039
0.7600 0.0035
0.7610 0.0032
0.7620 0.0029
0.7630 0.0026
0.7640 0.0024
0.7650 0.0022
0.7660 0.0020
0.7670 0.0018
0.7680 0.0016
0.7690 0.0015
0.7700 0.0013
0.7710 0.0012
0.7720 0.0011
0.7730 0.0010
0.7740 0.0009
0.7750 0.0008
0.7760 0.0007
0.7770 0.0006
0.7780 0.0006
0.7790 0.0005
0.7800 0.0005
0.7810 0.0004
0.7820 0.0004
0.7830 0.0003
0.7840 0.0003
0.7850 0.0003
0.7860 0.0002
0.7870 0.0002
0.7880 0.0002
0.7890 0.0002
0.7900 0.0002
0.7910 0.0001
0.7920 0.0001
0.7930 0.0001
0.7940 0.0001
0.7950 0.0001
0.7960 0.0001
0.7970 0.0001
0.7980 0.0001
0.7990 0.0001
0.8000 0.0000
0.8010 0.0000
0.8020 0.0000
0.8030 0.0000
0.8040 0.0000
0.8050 0.0000
0.8060 0.0000
0.8070 0.0000
0.8080 0.0000
0.8090 0.0000
0.8100 0.0000
0.8110 0.0000
0.8120 0.0000
0.8130 0.0000
0.8140 0.0000
0.8150 0.0000
0.8160 0.0000
0.8170 0.0000
0.8180 0.0000
0.8190 0.0000
0.8200 0.0000
0.8210 0.0000
0.8220 0.0000
0.8230 0.0000
0.8240 0.0000
0.8250 0.0000
0.8260 0.0000
0.8270 0.0000
0.8280 0.0000
0.8290 0.0000
0.8300 0.0000
0.8310 0.0000
0.8320 0.0000
0.8330 0.0000
0.8340 0.0000
0.8350 0.0000
0.8360 0.0000
0.8370 0.0000
0.8380 0.0000
0.8390 0.0000
0.8400 0.0000
0.8410 0.0000
0.8420 0.0000
0.8430 0.0000
0.8440 0.0000
0.8450 0.0000
0.8460 0.0000
0.8470 0.0000
0.8480 0.0000
0.8490 0.0000
0.8500 0.0000
0.8510 0.0000
0.8520 0.0000
0.8530 0.0000
0.8540 0.0000
0.8550 0.0000
0.8560 0.0000
0.8570 0.0000
0.8580 0.0000
0.8590 0.0000
0.8600 0.0000
0.8610 0.0000
0.8620 0.0000
0.8630 0.0000
0.8640 0.0000
0.8650 0.0000
0.8660 0.0000
0.8670 0.0000
0.8680 0.0000
0.8690 0.0000
0.8700 0.0000
0.8710 0.0000
0.8720 0.0000
0.8730 0.0000
0.8740 0.0000
0.8750 0.0000
0.8760 0.0000
0.8770 0.0000
0.8780 0.0000
0.8790 0.0000
0.8800 0.0000
0.8810 0.0000
0.8820 0.0000
0.8830 0.0000
0.8840 0.0000
0.8850 0.0000
0.8860 0.0000
0.8870 0.0000
0.8880 0.0000
0.8890 0.0000
0.8900 0.0000
0.8910 0.0000
0.8920 0.0000
0.8930 0.0000
0.8940 0.0000
0.8950 0.0000
0.8960 0.0000
0.8970 0.0000
0.8980 0.0000
0.8990 0.0000
0.9000 0.0000
0.9010 0.0000
0.9020 0.0000
0.9030 0.0000
0.9040 0.0000
0.9050 0.0000
0.9060 0.0000
0.9070 0.0000
0.9080 0.0000
0.9090 0.0000
0.9100 0.0000
0.9110 0.0000
0.9120 0.0000
0.9130 0.0000
0.9140 0.0000
0.9150 0.0000
0.9160 0.0000
0.9170 0.0000
0.9180 0.0000
0.9190 0.0000
0.9200 0.0000
0.9210 0.0000
0.9220 0.0000
0.9230 0.0000
0.9240 0.0000
0.9250 0.0000
0.9260 0.0000
0.9270 0.0000
0.9280 0.0000
0.9290 0.0000
0.9300 0.0000
0.9310 0.0000
0.9320 0.0000
0.9330 0.0000
0.9340 0.0000
0.9350 0.0000
0.9360 0.0000
0.9370 0.0000
0.9380 0.0000
0.9390 0.0000
0.9400 0.0000
0.9410 0.0000
0.9420 0.0000
0.9430 0.0000
0.9440 0.0000
0.9450 0.0000
0.9460 0.0000
0.9470 0.0000
0.9480 0.0000
0.9490 0.0000
0.9500 0.0000
0.9510 0.0000
0.9520 0.0000
0.9530 0.0000
0.9540 0.0000
0.9550 0.0000
0.9560 0.0000
0.9570 0.0000
0.9580 0.0000
0.9590 0.0000
0.9600 0.0000
0.9610 0.0000
0.9620 0.0000
0.9630 0.0000
0.9640 0.0000
0.9650 0.0000
0.9660 0.0000
0.9670 0.0000
0.9680 0.0000
0.9690 0.0000
0.9700 0.0000
0.9710 0.0000
0.9720 0.0000
0.9730 0.0000
0.9740 0.0000
0.9750 0.0000
0.9760 0.0000
0.9770 0.0000
0.9780 0.0000
0.9790 0.0000
0.9800 0.0000
0.9810 0.0000
0.9820 0.0000
0.9830 0.0000
0.9840 0.0000
0.9850 0.0000
0.9860 0.0000
0.9870 0.0000
0.9880 0.0000
0.9890 0.0000
0.9900 0.0000
0.9910 0.0000
0.9920 0.0000
0.9930 0.0000
0.9940 0.0000
0.9950 0.0000
0.9960 0.0000
0.9970 0.0000
0.9980 0.0000
0.9990 0.0000
1.0000 0.0000


==> scene1_frequencies_graphics.csv <==
Ranking Frequency
\tiny{1.000}~\tiny{~1.000}~\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png} 57
\tiny{0.855}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png} 21
\tiny{0.761}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png} 12
\tiny{0.562}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png} 3
\tiny{0.556}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png} 2
\tiny{0.010}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png} 1
\tiny{0.387}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png} 1
\tiny{-0.364}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png} 1
\tiny{-0.458}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene1_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene1_obj2.png} 1


==> scene2_frequencies_graphics.csv <==
Ranking Frequency
\tiny{1.000}~\tiny{~1.000}~\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png} 48
\tiny{0.567}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png} 13
\tiny{0.927}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png} 12
\tiny{0.740}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png} 6
\tiny{0.813}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png} 5
\tiny{0.753}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png} 5
\tiny{0.667}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png} 2
\tiny{0.467}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png} 2
\tiny{-0.087}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png} 2
\tiny{0.520}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png} 2
\tiny{0.280}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png} 1
\tiny{0.087}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png} 1
\tiny{-0.013}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene2_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene2_obj0.png} 1


==> scene3_frequencies_graphics.csv <==
Ranking Frequency
\tiny{1.000}~\tiny{~1.000}~\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png} 30
\tiny{0.647}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png} 11
\tiny{0.853}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png} 10
\tiny{0.500}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png} 9
\tiny{0.827}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png} 8
\tiny{0.933}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png} 6
\tiny{0.807}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png} 6
\tiny{0.567}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png} 5
\tiny{0.460}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png} 4
\tiny{0.420}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png} 4
\tiny{0.787}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png} 3
\tiny{0.607}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png} 2
\tiny{0.633}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png} 1
\tiny{0.280}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene3_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene3_obj1.png} 1


==> scene4_frequencies_graphics.csv <==
Ranking Frequency
\tiny{1.000}~\tiny{~1.000}~\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png} 60
\tiny{0.420}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png} 7
\tiny{0.767}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png} 4
\tiny{-0.020}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png} 4
\tiny{0.547}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png} 4
\tiny{0.327}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png} 3
\tiny{0.780}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png} 3
\tiny{0.627}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png} 3
\tiny{-0.033}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png} 3
\tiny{0.833}~\tiny{~0.667}~\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png} 2
\tiny{0.613}~\tiny{~0.333}~\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png} 2
\tiny{0.187}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png} 2
\tiny{0.200}~\tiny{-0.333}~\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png} 1
\tiny{0.407}~\tiny{~0.000}~\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png} 1
\tiny{-0.087}~\tiny{-0.667}~\includegraphics[height=0.2cm,origin=c]{scene4_obj1.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj3.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj0.png}{\tiny$\rightarrow$}\includegraphics[height=0.2cm,origin=c]{scene4_obj2.png} 1


==> shopping-cornflakes-box.frequencies.csv <==
VisibilityRatio Frequency
0.0 0.0
0.01 83.0
0.02 79.0
0.03 61.0
0.04 76.0
0.05 57.0
0.06 46.0
0.07 58.0
0.08 63.0
0.09 57.0
0.1 49.0
0.11 58.0
0.12 50.0
0.13 51.0
0.14 56.0
0.15 52.0
0.16 48.0
0.17 41.0
0.18 50.0
0.19 46.0
0.2 45.0
0.21 39.0
0.22 46.0
0.23 37.0
0.24 39.0
0.25 50.0
0.26 43.0
0.27 38.0
0.28 43.0
0.29 43.0
0.3 54.0
0.31 53.0
0.32 49.0
0.33 51.0
0.34 73.0
0.35 66.0
0.36 52.0
0.37 64.0
0.38 77.0
0.39 74.0
0.4 69.0
0.41 71.0
0.42 91.0
0.43 95.0
0.44 106.0
0.45 113.0
0.46 143.0
0.47 153.0
0.48 191.0
0.49 195.0
0.5 215.0
0.51 228.0
0.52 253.0
0.53 266.0
0.54 248.0
0.55 268.0
0.56 350.0
0.57 463.0
0.58 591.0
0.59 444.0
0.6 508.0
0.61 602.0
0.62 365.0
0.63 274.0
0.64 195.0
0.65 194.0
0.66 151.0
0.67 140.0
0.68 118.0
0.69 95.0
0.7 92.0
0.71 83.0
0.72 57.0
0.73 67.0
0.74 44.0
0.75 37.0
0.76 49.0
0.77 27.0
0.78 39.0
0.79 28.0
0.8 37.0
0.81 20.0
0.82 23.0
0.83 18.0
0.84 19.0
0.85 13.0
0.86 13.0
0.87 4.0
0.88 1.0
0.89 1.0
0.9 0.0
0.91 1.0
0.92 1.0
0.93 0.0
0.94 1.0
0.95 2.0
0.96 1.0
0.97 3.0
0.98 3.0
0.99 1.0


==> shopping-cornflakes-box.gmm.csv <==
Visibility_ratio GMM_Score
0.0000 0.1761
0.0010 0.1829
0.0020 0.1898
0.0030 0.1969
0.0040 0.2042
0.0050 0.2116
0.0060 0.2192
0.0070 0.2269
0.0080 0.2348
0.0090 0.2429
0.0100 0.2511
0.0110 0.2594
0.0120 0.2679
0.0130 0.2765
0.0140 0.2853
0.0150 0.2942
0.0160 0.3032
0.0170 0.3123
0.0180 0.3216
0.0190 0.3309
0.0200 0.3403
0.0210 0.3499
0.0220 0.3595
0.0230 0.3692
0.0240 0.3790
0.0250 0.3889
0.0260 0.3988
0.0270 0.4087
0.0280 0.4187
0.0290 0.4287
0.0300 0.4387
0.0310 0.4488
0.0320 0.4588
0.0330 0.4689
0.0340 0.4789
0.0350 0.4889
0.0360 0.4988
0.0370 0.5087
0.0380 0.5185
0.0390 0.5283
0.0400 0.5380
0.0410 0.5476
0.0420 0.5571
0.0430 0.5664
0.0440 0.5757
0.0450 0.5848
0.0460 0.5937
0.0470 0.6025
0.0480 0.6111
0.0490 0.6196
0.0500 0.6278
0.0510 0.6359
0.0520 0.6437
0.0530 0.6513
0.0540 0.6587
0.0550 0.6659
0.0560 0.6728
0.0570 0.6794
0.0580 0.6858
0.0590 0.6919
0.0600 0.6977
0.0610 0.7033
0.0620 0.7085
0.0630 0.7135
0.0640 0.7181
0.0650 0.7224
0.0660 0.7264
0.0670 0.7301
0.0680 0.7335
0.0690 0.7366
0.0700 0.7393
0.0710 0.7417
0.0720 0.7437
0.0730 0.7455
0.0740 0.7468
0.0750 0.7479
0.0760 0.7486
0.0770 0.7490
0.0780 0.7491
0.0790 0.7488
0.0800 0.7482
0.0810 0.7473
0.0820 0.7461
0.0830 0.7445
0.0840 0.7427
0.0850 0.7406
0.0860 0.7381
0.0870 0.7354
0.0880 0.7324
0.0890 0.7291
0.0900 0.7255
0.0910 0.7217
0.0920 0.7176
0.0930 0.7133
0.0940 0.7088
0.0950 0.7041
0.0960 0.6991
0.0970 0.6939
0.0980 0.6886
0.0990 0.6830
0.1000 0.6773
0.1010 0.6715
0.1020 0.6655
0.1030 0.6593
0.1040 0.6531
0.1050 0.6467
0.1060 0.6402
0.1070 0.6337
0.1080 0.6270
0.1090 0.6204
0.1100 0.6136
0.1110 0.6068
0.1120 0.6000
0.1130 0.5932
0.1140 0.5863
0.1150 0.5795
0.1160 0.5727
0.1170 0.5659
0.1180 0.5591
0.1190 0.5524
0.1200 0.5458
0.1210 0.5392
0.1220 0.5327
0.1230 0.5263
0.1240 0.5200
0.1250 0.5138
0.1260 0.5077
0.1270 0.5017
0.1280 0.4958
0.1290 0.4901
0.1300 0.4845
0.1310 0.4791
0.1320 0.4738
0.1330 0.4687
0.1340 0.4637
0.1350 0.4589
0.1360 0.4543
0.1370 0.4499
0.1380 0.4456
0.1390 0.4415
0.1400 0.4376
0.1410 0.4339
0.1420 0.4304
0.1430 0.4271
0.1440 0.4239
0.1450 0.4210
0.1460 0.4183
0.1470 0.4157
0.1480 0.4133
0.1490 0.4112
0.1500 0.4092
0.1510 0.4074
0.1520 0.4058
0.1530 0.4044
0.1540 0.4031
0.1550 0.4021
0.1560 0.4012
0.1570 0.4005
0.1580 0.3999
0.1590 0.3996
0.1600 0.3994
0.1610 0.3993
0.1620 0.3994
0.1630 0.3997
0.1640 0.4001
0.1650 0.4006
0.1660 0.4013
0.1670 0.4021
0.1680 0.4030
0.1690 0.4040
0.1700 0.4052
0.1710 0.4065
0.1720 0.4078
0.1730 0.4093
0.1740 0.4108
0.1750 0.4125
0.1760 0.4142
0.1770 0.4160
0.1780 0.4178
0.1790 0.4197
0.1800 0.4217
0.1810 0.4237
0.1820 0.4258
0.1830 0.4279
0.1840 0.4300
0.1850 0.4322
0.1860 0.4343
0.1870 0.4365
0.1880 0.4387
0.1890 0.4409
0.1900 0.4431
0.1910 0.4453
0.1920 0.4475
0.1930 0.4497
0.1940 0.4518
0.1950 0.4539
0.1960 0.4560
0.1970 0.4580
0.1980 0.4600
0.1990 0.4620
0.2000 0.4639
0.2010 0.4658
0.2020 0.4676
0.2030 0.4693
0.2040 0.4710
0.2050 0.4726
0.2060 0.4742
0.2070 0.4756
0.2080 0.4770
0.2090 0.4784
0.2100 0.4796
0.2110 0.4808
0.2120 0.4818
0.2130 0.4828
0.2140 0.4837
0.2150 0.4845
0.2160 0.4852
0.2170 0.4859
0.2180 0.4864
0.2190 0.4869
0.2200 0.4872
0.2210 0.4875
0.2220 0.4876
0.2230 0.4877
0.2240 0.4877
0.2250 0.4875
0.2260 0.4873
0.2270 0.4870
0.2280 0.4866
0.2290 0.4861
0.2300 0.4855
0.2310 0.4848
0.2320 0.4841
0.2330 0.4832
0.2340 0.4823
0.2350 0.4813
0.2360 0.4802
0.2370 0.4790
0.2380 0.4778
0.2390 0.4765
0.2400 0.4751
0.2410 0.4737
0.2420 0.4721
0.2430 0.4706
0.2440 0.4689
0.2450 0.4672
0.2460 0.4655
0.2470 0.4637
0.2480 0.4619
0.2490 0.4600
0.2500 0.4581
0.2510 0.4562
0.2520 0.4542
0.2530 0.4522
0.2540 0.4502
0.2550 0.4482
0.2560 0.4461
0.2570 0.4441
0.2580 0.4420
0.2590 0.4400
0.2600 0.4379
0.2610 0.4359
0.2620 0.4339
0.2630 0.4319
0.2640 0.4299
0.2650 0.4279
0.2660 0.4260
0.2670 0.4241
0.2680 0.4223
0.2690 0.4205
0.2700 0.4188
0.2710 0.4171
0.2720 0.4154
0.2730 0.4139
0.2740 0.4124
0.2750 0.4110
0.2760 0.4096
0.2770 0.4084
0.2780 0.4072
0.2790 0.4061
0.2800 0.4051
0.2810 0.4042
0.2820 0.4034
0.2830 0.4027
0.2840 0.4022
0.2850 0.4017
0.2860 0.4013
0.2870 0.4011
0.2880 0.4010
0.2890 0.4010
0.2900 0.4011
0.2910 0.4014
0.2920 0.4018
0.2930 0.4023
0.2940 0.4029
0.2950 0.4037
0.2960 0.4047
0.2970 0.4057
0.2980 0.4070
0.2990 0.4083
0.3000 0.4098
0.3010 0.4115
0.3020 0.4133
0.3030 0.4152
0.3040 0.4173
0.3050 0.4195
0.3060 0.4219
0.3070 0.4244
0.3080 0.4271
0.3090 0.4299
0.3100 0.4329
0.3110 0.4360
0.3120 0.4392
0.3130 0.4426
0.3140 0.4461
0.3150 0.4497
0.3160 0.4535
0.3170 0.4574
0.3180 0.4614
0.3190 0.4656
0.3200 0.4699
0.3210 0.4743
0.3220 0.4788
0.3230 0.4834
0.3240 0.4881
0.3250 0.4929
0.3260 0.4979
0.3270 0.5029
0.3280 0.5080
0.3290 0.5132
0.3300 0.5184
0.3310 0.5238
0.3320 0.5292
0.3330 0.5346
0.3340 0.5402
0.3350 0.5457
0.3360 0.5514
0.3370 0.5570
0.3380 0.5627
0.3390 0.5684
0.3400 0.5742
0.3410 0.5799
0.3420 0.5857
0.3430 0.5915
0.3440 0.5972
0.3450 0.6030
0.3460 0.6087
0.3470 0.6144
0.3480 0.6201
0.3490 0.6258
0.3500 0.6314
0.3510 0.6369
0.3520 0.6424
0.3530 0.6479
0.3540 0.6532
0.3550 0.6585
0.3560 0.6637
0.3570 0.6689
0.3580 0.6739
0.3590 0.6788
0.3600 0.6837
0.3610 0.6884
0.3620 0.6930
0.3630 0.6975
0.3640 0.7019
0.3650 0.7061
0.3660 0.7102
0.3670 0.7142
0.3680 0.7181
0.3690 0.7218
0.3700 0.7253
0.3710 0.7287
0.3720 0.7320
0.3730 0.7351
0.3740 0.7380
0.3750 0.7408
0.3760 0.7435
0.3770 0.7460
0.3780 0.7483
0.3790 0.7504
0.3800 0.7525
0.3810 0.7543
0.3820 0.7560
0.3830 0.7576
0.3840 0.7590
0.3850 0.7602
0.3860 0.7613
0.3870 0.7623
0.3880 0.7632
0.3890 0.7639
0.3900 0.7645
0.3910 0.7649
0.3920 0.7653
0.3930 0.7656
0.3940 0.7657
0.3950 0.7658
0.3960 0.7658
0.3970 0.7657
0.3980 0.7656
0.3990 0.7654
0.4000 0.7652
0.4010 0.7650
0.4020 0.7647
0.4030 0.7645
0.4040 0.7642
0.4050 0.7640
0.4060 0.7638
0.4070 0.7637
0.4080 0.7636
0.4090 0.7636
0.4100 0.7637
0.4110 0.7640
0.4120 0.7643
0.4130 0.7648
0.4140 0.7655
0.4150 0.7664
0.4160 0.7674
0.4170 0.7687
0.4180 0.7702
0.4190 0.7720
0.4200 0.7740
0.4210 0.7763
0.4220 0.7790
0.4230 0.7819
0.4240 0.7852
0.4250 0.7889
0.4260 0.7929
0.4270 0.7974
0.4280 0.8022
0.4290 0.8075
0.4300 0.8132
0.4310 0.8194
0.4320 0.8261
0.4330 0.8333
0.4340 0.8409
0.4350 0.8491
0.4360 0.8579
0.4370 0.8671
0.4380 0.8770
0.4390 0.8874
0.4400 0.8984
0.4410 0.9099
0.4420 0.9221
0.4430 0.9348
0.4440 0.9482
0.4450 0.9621
0.4460 0.9767
0.4470 0.9918
0.4480 1.0076
0.4490 1.0240
0.4500 1.0410
0.4510 1.0585
0.4520 1.0767
0.4530 1.0954
0.4540 1.1147
0.4550 1.1346
0.4560 1.1550
0.4570 1.1759
0.4580 1.1974
0.4590 1.2193
0.4600 1.2417
0.4610 1.2646
0.4620 1.2879
0.4630 1.3116
0.4640 1.3357
0.4650 1.3601
0.4660 1.3848
0.4670 1.4099
0.4680 1.4352
0.4690 1.4607
0.4700 1.4865
0.4710 1.5124
0.4720 1.5384
0.4730 1.5645
0.4740 1.5906
0.4750 1.6168
0.4760 1.6429
0.4770 1.6690
0.4780 1.6950
0.4790 1.7208
0.4800 1.7465
0.4810 1.7719
0.4820 1.7971
0.4830 1.8220
0.4840 1.8465
0.4850 1.8707
0.4860 1.8945
0.4870 1.9178
0.4880 1.9407
0.4890 1.9631
0.4900 1.9849
0.4910 2.0062
0.4920 2.0269
0.4930 2.0470
0.4940 2.0664
0.4950 2.0852
0.4960 2.1034
0.4970 2.1208
0.4980 2.1376
0.4990 2.1536
0.5000 2.1690
0.5010 2.1837
0.5020 2.1976
0.5030 2.2109
0.5040 2.2234
0.5050 2.2353
0.5060 2.2465
0.5070 2.2571
0.5080 2.2671
0.5090 2.2765
0.5100 2.2853
0.5110 2.2936
0.5120 2.3014
0.5130 2.3088
0.5140 2.3157
0.5150 2.3224
0.5160 2.3287
0.5170 2.3348
0.5180 2.3407
0.5190 2.3465
0.5200 2.3522
0.5210 2.3580
0.5220 2.3638
0.5230 2.3698
0.5240 2.3761
0.5250 2.3826
0.5260 2.3896
0.5270 2.3970
0.5280 2.4050
0.5290 2.4136
0.5300 2.4229
0.5310 2.4330
0.5320 2.4440
0.5330 2.4559
0.5340 2.4689
0.5350 2.4830
0.5360 2.4983
0.5370 2.5148
0.5380 2.5327
0.5390 2.5520
0.5400 2.5728
0.5410 2.5951
0.5420 2.6189
0.5430 2.6444
0.5440 2.6716
0.5450 2.7005
0.5460 2.7312
0.5470 2.7636
0.5480 2.7979
0.5490 2.8340
0.5500 2.8719
0.5510 2.9116
0.5520 2.9532
0.5530 2.9966
0.5540 3.0418
0.5550 3.0887
0.5560 3.1374
0.5570 3.1878
0.5580 3.2397
0.5590 3.2933
0.5600 3.3483
0.5610 3.4048
0.5620 3.4626
0.5630 3.5216
0.5640 3.5817
0.5650 3.6429
0.5660 3.7050
0.5670 3.7678
0.5680 3.8313
0.5690 3.8954
0.5700 3.9597
0.5710 4.0243
0.5720 4.0890
0.5730 4.1536
0.5740 4.2179
0.5750 4.2818
0.5760 4.3451
0.5770 4.4076
0.5780 4.4692
0.5790 4.5297
0.5800 4.5890
0.5810 4.6468
0.5820 4.7030
0.5830 4.7574
0.5840 4.8098
0.5850 4.8602
0.5860 4.9082
0.5870 4.9539
0.5880 4.9969
0.5890 5.0373
0.5900 5.0748
0.5910 5.1093
0.5920 5.1407
0.5930 5.1688
0.5940 5.1937
0.5950 5.2151
0.5960 5.2331
0.5970 5.2474
0.5980 5.2581
0.5990 5.2651
0.6000 5.2683
0.6010 5.2677
0.6020 5.2634
0.6030 5.2552
0.6040 5.2432
0.6050 5.2273
0.6060 5.2077
0.6070 5.1843
0.6080 5.1571
0.6090 5.1264
0.6100 5.0919
0.6110 5.0540
0.6120 5.0126
0.6130 4.9679
0.6140 4.9198
0.6150 4.8687
0.6160 4.8145
0.6170 4.7573
0.6180 4.6974
0.6190 4.6349
0.6200 4.5698
0.6210 4.5024
0.6220 4.4328
0.6230 4.3611
0.6240 4.2875
0.6250 4.2122
0.6260 4.1354
0.6270 4.0571
0.6280 3.9776
0.6290 3.8970
0.6300 3.8155
0.6310 3.7333
0.6320 3.6504
0.6330 3.5672
0.6340 3.4837
0.6350 3.4000
0.6360 3.3164
0.6370 3.2330
0.6380 3.1499
0.6390 3.0672
0.6400 2.9851
0.6410 2.9038
0.6420 2.8232
0.6430 2.7436
0.6440 2.6651
0.6450 2.5877
0.6460 2.5115
0.6470 2.4367
0.6480 2.3633
0.6490 2.2913
0.6500 2.2210
0.6510 2.1522
0.6520 2.0851
0.6530 2.0197
0.6540 1.9561
0.6550 1.8942
0.6560 1.8342
0.6570 1.7760
0.6580 1.7197
0.6590 1.6652
0.6600 1.6127
0.6610 1.5619
0.6620 1.5131
0.6630 1.4661
0.6640 1.4209
0.6650 1.3776
0.6660 1.3361
0.6670 1.2964
0.6680 1.2584
0.6690 1.2221
0.6700 1.1875
0.6710 1.1546
0.6720 1.1232
0.6730 1.0935
0.6740 1.0652
0.6750 1.0384
0.6760 1.0131
0.6770 0.9892
0.6780 0.9665
0.6790 0.9452
0.6800 0.9251
0.6810 0.9062
0.6820 0.8885
0.6830 0.8718
0.6840 0.8562
0.6850 0.8416
0.6860 0.8280
0.6870 0.8152
0.6880 0.8033
0.6890 0.7922
0.6900 0.7819
0.6910 0.7722
0.6920 0.7633
0.6930 0.7550
0.6940 0.7473
0.6950 0.7402
0.6960 0.7336
0.6970 0.7275
0.6980 0.7218
0.6990 0.7166
0.7000 0.7117
0.7010 0.7072
0.7020 0.7031
0.7030 0.6992
0.7040 0.6956
0.7050 0.6923
0.7060 0.6891
0.7070 0.6862
0.7080 0.6835
0.7090 0.6809
0.7100 0.6785
0.7110 0.6761
0.7120 0.6739
0.7130 0.6718
0.7140 0.6698
0.7150 0.6678
0.7160 0.6658
0.7170 0.6639
0.7180 0.6620
0.7190 0.6602
0.7200 0.6583
0.7210 0.6564
0.7220 0.6546
0.7230 0.6527
0.7240 0.6507
0.7250 0.6488
0.7260 0.6467
0.7270 0.6447
0.7280 0.6426
0.7290 0.6404
0.7300 0.6382
0.7310 0.6360
0.7320 0.6336
0.7330 0.6312
0.7340 0.6287
0.7350 0.6262
0.7360 0.6236
0.7370 0.6209
0.7380 0.6181
0.7390 0.6153
0.7400 0.6123
0.7410 0.6093
0.7420 0.6063
0.7430 0.6031
0.7440 0.5999
0.7450 0.5966
0.7460 0.5932
0.7470 0.5898
0.7480 0.5862
0.7490 0.5826
0.7500 0.5790
0.7510 0.5752
0.7520 0.5714
0.7530 0.5675
0.7540 0.5636
0.7550 0.5595
0.7560 0.5555
0.7570 0.5513
0.7580 0.5471
0.7590 0.5428
0.7600 0.5385
0.7610 0.5341
0.7620 0.5297
0.7630 0.5252
0.7640 0.5207
0.7650 0.5161
0.7660 0.5114
0.7670 0.5068
0.7680 0.5020
0.7690 0.4973
0.7700 0.4925
0.7710 0.4876
0.7720 0.4827
0.7730 0.4778
0.7740 0.4729
0.7750 0.4679
0.7760 0.4629
0.7770 0.4579
0.7780 0.4528
0.7790 0.4478
0.7800 0.4427
0.7810 0.4376
0.7820 0.4324
0.7830 0.4273
0.7840 0.4221
0.7850 0.4170
0.7860 0.4118
0.7870 0.4066
0.7880 0.4015
0.7890 0.3963
0.7900 0.3911
0.7910 0.3859
0.7920 0.3808
0.7930 0.3756
0.7940 0.3704
0.7950 0.3653
0.7960 0.3601
0.7970 0.3550
0.7980 0.3498
0.7990 0.3447
0.8000 0.3396
0.8010 0.3346
0.8020 0.3295
0.8030 0.3245
0.8040 0.3195
0.8050 0.3145
0.8060 0.3095
0.8070 0.3046
0.8080 0.2996
0.8090 0.2948
0.8100 0.2899
0.8110 0.2851
0.8120 0.2803
0.8130 0.2755
0.8140 0.2708
0.8150 0.2661
0.8160 0.2615
0.8170 0.2568
0.8180 0.2523
0.8190 0.2477
0.8200 0.2432
0.8210 0.2388
0.8220 0.2343
0.8230 0.2300
0.8240 0.2256
0.8250 0.2213
0.8260 0.2171
0.8270 0.2129
0.8280 0.2087
0.8290 0.2046
0.8300 0.2005
0.8310 0.1965
0.8320 0.1926
0.8330 0.1886
0.8340 0.1848
0.8350 0.1809
0.8360 0.1772
0.8370 0.1734
0.8380 0.1697
0.8390 0.1661
0.8400 0.1625
0.8410 0.1590
0.8420 0.1555
0.8430 0.1521
0.8440 0.1487
0.8450 0.1454
0.8460 0.1421
0.8470 0.1389
0.8480 0.1357
0.8490 0.1326
0.8500 0.1295
0.8510 0.1264
0.8520 0.1235
0.8530 0.1205
0.8540 0.1176
0.8550 0.1148
0.8560 0.1120
0.8570 0.1093
0.8580 0.1066
0.8590 0.1040
0.8600 0.1014
0.8610 0.0988
0.8620 0.0963
0.8630 0.0939
0.8640 0.0915
0.8650 0.0891
0.8660 0.0868
0.8670 0.0845
0.8680 0.0823
0.8690 0.0801
0.8700 0.0780
0.8710 0.0759
0.8720 0.0739
0.8730 0.0719
0.8740 0.0699
0.8750 0.0680
0.8760 0.0661
0.8770 0.0643
0.8780 0.0625
0.8790 0.0607
0.8800 0.0590
0.8810 0.0573
0.8820 0.0557
0.8830 0.0541
0.8840 0.0525
0.8850 0.0510
0.8860 0.0495
0.8870 0.0480
0.8880 0.0466
0.8890 0.0452
0.8900 0.0439
0.8910 0.0425
0.8920 0.0413
0.8930 0.0400
0.8940 0.0388
0.8950 0.0376
0.8960 0.0364
0.8970 0.0353
0.8980 0.0342
0.8990 0.0331
0.9000 0.0321
0.9010 0.0310
0.9020 0.0300
0.9030 0.0291
0.9040 0.0281
0.9050 0.0272
0.9060 0.0263
0.9070 0.0255
0.9080 0.0246
0.9090 0.0238
0.9100 0.0230
0.9110 0.0222
0.9120 0.0215
0.9130 0.0208
0.9140 0.0201
0.9150 0.0194
0.9160 0.0187
0.9170 0.0181
0.9180 0.0174
0.9190 0.0168
0.9200 0.0162
0.9210 0.0157
0.9220 0.0151
0.9230 0.0146
0.9240 0.0141
0.9250 0.0136
0.9260 0.0131
0.9270 0.0126
0.9280 0.0121
0.9290 0.0117
0.9300 0.0113
0.9310 0.0109
0.9320 0.0105
0.9330 0.0101
0.9340 0.0097
0.9350 0.0093
0.9360 0.0090
0.9370 0.0086
0.9380 0.0083
0.9390 0.0080
0.9400 0.0077
0.9410 0.0074
0.9420 0.0071
0.9430 0.0068
0.9440 0.0066
0.9450 0.0063
0.9460 0.0061
0.9470 0.0058
0.9480 0.0056
0.9490 0.0054
0.9500 0.0052
0.9510 0.0049
0.9520 0.0047
0.9530 0.0046
0.9540 0.0044
0.9550 0.0042
0.9560 0.0040
0.9570 0.0039
0.9580 0.0037
0.9590 0.0035
0.9600 0.0034
0.9610 0.0033
0.9620 0.0031
0.9630 0.0030
0.9640 0.0029
0.9650 0.0027
0.9660 0.0026
0.9670 0.0025
0.9680 0.0024
0.9690 0.0023
0.9700 0.0022
0.9710 0.0021
0.9720 0.0020
0.9730 0.0019
0.9740 0.0018
0.9750 0.0018
0.9760 0.0017
0.9770 0.0016
0.9780 0.0015
0.9790 0.0015
0.9800 0.0014
0.9810 0.0013
0.9820 0.0013
0.9830 0.0012
0.9840 0.0012
0.9850 0.0011
0.9860 0.0011
0.9870 0.0010
0.9880 0.0010
0.9890 0.0009
0.9900 0.0009
0.9910 0.0008
0.9920 0.0008
0.9930 0.0008
0.9940 0.0007
0.9950 0.0007
0.9960 0.0007
0.9970 0.0006
0.9980 0.0006
0.9990 0.0006
1.0000 0.0005


==> shopping-jodsalz-salt-box.frequencies.csv <==
VisibilityRatio Frequency
0.0 0.0
0.01 0.0
0.02 0.0
0.03 0.0
0.04 0.0
0.05 0.0
0.06 0.0
0.07 0.0
0.08 0.0
0.09 0.0
0.1 35.0
0.11 38.0
0.12 25.0
0.13 36.0
0.14 23.0
0.15 41.0
0.16 44.0
0.17 32.0
0.18 43.0
0.19 32.0
0.2 30.0
0.21 33.0
0.22 29.0
0.23 28.0
0.24 23.0
0.25 32.0
0.26 32.0
0.27 32.0
0.28 30.0
0.29 31.0
0.3 42.0
0.31 41.0
0.32 43.0
0.33 42.0
0.34 31.0
0.35 50.0
0.36 35.0
0.37 48.0
0.38 45.0
0.39 56.0
0.4 88.0
0.41 85.0
0.42 68.0
0.43 56.0
0.44 76.0
0.45 104.0
0.46 131.0
0.47 122.0
0.48 123.0
0.49 173.0
0.5 206.0
0.51 217.0
0.52 223.0
0.53 294.0
0.54 285.0
0.55 386.0
0.56 516.0
0.57 727.0
0.58 663.0
0.59 765.0
0.6 781.0
0.61 614.0
0.62 375.0
0.63 267.0
0.64 192.0
0.65 176.0
0.66 142.0
0.67 145.0
0.68 104.0
0.69 82.0
0.7 87.0
0.71 88.0
0.72 79.0
0.73 78.0
0.74 65.0
0.75 51.0
0.76 47.0
0.77 66.0
0.78 39.0
0.79 32.0
0.8 31.0
0.81 22.0
0.82 14.0
0.83 14.0
0.84 7.0
0.85 3.0
0.86 1.0
0.87 0.0
0.88 2.0
0.89 0.0
0.9 3.0
0.91 2.0
0.92 1.0
0.93 0.0
0.94 0.0
0.95 0.0
0.96 0.0
0.97 0.0
0.98 0.0
0.99 0.0


==> shopping-jodsalz-salt-box.gmm.csv <==
Visibility_ratio GMM_Score
0.0000 0.0014
0.0010 0.0015
0.0020 0.0016
0.0030 0.0017
0.0040 0.0018
0.0050 0.0019
0.0060 0.0020
0.0070 0.0021
0.0080 0.0022
0.0090 0.0024
0.0100 0.0025
0.0110 0.0027
0.0120 0.0028
0.0130 0.0030
0.0140 0.0031
0.0150 0.0033
0.0160 0.0035
0.0170 0.0037
0.0180 0.0039
0.0190 0.0041
0.0200 0.0044
0.0210 0.0046
0.0220 0.0048
0.0230 0.0051
0.0240 0.0054
0.0250 0.0057
0.0260 0.0060
0.0270 0.0063
0.0280 0.0066
0.0290 0.0070
0.0300 0.0073
0.0310 0.0077
0.0320 0.0081
0.0330 0.0085
0.0340 0.0089
0.0350 0.0094
0.0360 0.0098
0.0370 0.0103
0.0380 0.0108
0.0390 0.0114
0.0400 0.0119
0.0410 0.0125
0.0420 0.0131
0.0430 0.0137
0.0440 0.0144
0.0450 0.0150
0.0460 0.0157
0.0470 0.0165
0.0480 0.0172
0.0490 0.0180
0.0500 0.0188
0.0510 0.0197
0.0520 0.0205
0.0530 0.0214
0.0540 0.0224
0.0550 0.0234
0.0560 0.0244
0.0570 0.0254
0.0580 0.0265
0.0590 0.0276
0.0600 0.0288
0.0610 0.0300
0.0620 0.0312
0.0630 0.0325
0.0640 0.0338
0.0650 0.0352
0.0660 0.0366
0.0670 0.0380
0.0680 0.0395
0.0690 0.0410
0.0700 0.0426
0.0710 0.0443
0.0720 0.0459
0.0730 0.0477
0.0740 0.0495
0.0750 0.0513
0.0760 0.0532
0.0770 0.0551
0.0780 0.0571
0.0790 0.0591
0.0800 0.0612
0.0810 0.0634
0.0820 0.0656
0.0830 0.0678
0.0840 0.0701
0.0850 0.0725
0.0860 0.0749
0.0870 0.0774
0.0880 0.0800
0.0890 0.0826
0.0900 0.0852
0.0910 0.0879
0.0920 0.0907
0.0930 0.0935
0.0940 0.0964
0.0950 0.0994
0.0960 0.1024
0.0970 0.1054
0.0980 0.1086
0.0990 0.1117
0.1000 0.1150
0.1010 0.1183
0.1020 0.1216
0.1030 0.1250
0.1040 0.1285
0.1050 0.1320
0.1060 0.1355
0.1070 0.1392
0.1080 0.1428
0.1090 0.1466
0.1100 0.1503
0.1110 0.1541
0.1120 0.1580
0.1130 0.1619
0.1140 0.1659
0.1150 0.1699
0.1160 0.1739
0.1170 0.1780
0.1180 0.1822
0.1190 0.1863
0.1200 0.1905
0.1210 0.1947
0.1220 0.1990
0.1230 0.2033
0.1240 0.2076
0.1250 0.2120
0.1260 0.2163
0.1270 0.2207
0.1280 0.2251
0.1290 0.2296
0.1300 0.2340
0.1310 0.2385
0.1320 0.2429
0.1330 0.2474
0.1340 0.2519
0.1350 0.2563
0.1360 0.2608
0.1370 0.2653
0.1380 0.2697
0.1390 0.2742
0.1400 0.2786
0.1410 0.2830
0.1420 0.2874
0.1430 0.2918
0.1440 0.2962
0.1450 0.3005
0.1460 0.3048
0.1470 0.3090
0.1480 0.3133
0.1490 0.3174
0.1500 0.3216
0.1510 0.3257
0.1520 0.3297
0.1530 0.3337
0.1540 0.3376
0.1550 0.3415
0.1560 0.3453
0.1570 0.3490
0.1580 0.3527
0.1590 0.3563
0.1600 0.3598
0.1610 0.3632
0.1620 0.3666
0.1630 0.3699
0.1640 0.3731
0.1650 0.3762
0.1660 0.3792
0.1670 0.3822
0.1680 0.3850
0.1690 0.3877
0.1700 0.3904
0.1710 0.3929
0.1720 0.3953
0.1730 0.3977
0.1740 0.3999
0.1750 0.4020
0.1760 0.4040
0.1770 0.4059
0.1780 0.4076
0.1790 0.4093
0.1800 0.4108
0.1810 0.4123
0.1820 0.4136
0.1830 0.4147
0.1840 0.4158
0.1850 0.4167
0.1860 0.4176
0.1870 0.4183
0.1880 0.4188
0.1890 0.4193
0.1900 0.4196
0.1910 0.4199
0.1920 0.4200
0.1930 0.4199
0.1940 0.4198
0.1950 0.4195
0.1960 0.4191
0.1970 0.4186
0.1980 0.4180
0.1990 0.4173
0.2000 0.4164
0.2010 0.4155
0.2020 0.4144
0.2030 0.4133
0.2040 0.4120
0.2050 0.4106
0.2060 0.4091
0.2070 0.4075
0.2080 0.4058
0.2090 0.4041
0.2100 0.4022
0.2110 0.4002
0.2120 0.3982
0.2130 0.3960
0.2140 0.3938
0.2150 0.3915
0.2160 0.3892
0.2170 0.3867
0.2180 0.3842
0.2190 0.3817
0.2200 0.3790
0.2210 0.3764
0.2220 0.3736
0.2230 0.3708
0.2240 0.3680
0.2250 0.3651
0.2260 0.3622
0.2270 0.3593
0.2280 0.3563
0.2290 0.3533
0.2300 0.3502
0.2310 0.3472
0.2320 0.3441
0.2330 0.3410
0.2340 0.3380
0.2350 0.3349
0.2360 0.3318
0.2370 0.3287
0.2380 0.3257
0.2390 0.3226
0.2400 0.3196
0.2410 0.3166
0.2420 0.3136
0.2430 0.3106
0.2440 0.3077
0.2450 0.3048
0.2460 0.3020
0.2470 0.2992
0.2480 0.2964
0.2490 0.2938
0.2500 0.2911
0.2510 0.2885
0.2520 0.2860
0.2530 0.2836
0.2540 0.2812
0.2550 0.2789
0.2560 0.2767
0.2570 0.2745
0.2580 0.2725
0.2590 0.2705
0.2600 0.2686
0.2610 0.2668
0.2620 0.2651
0.2630 0.2635
0.2640 0.2620
0.2650 0.2606
0.2660 0.2593
0.2670 0.2582
0.2680 0.2571
0.2690 0.2561
0.2700 0.2553
0.2710 0.2545
0.2720 0.2539
0.2730 0.2534
0.2740 0.2530
0.2750 0.2527
0.2760 0.2526
0.2770 0.2525
0.2780 0.2526
0.2790 0.2529
0.2800 0.2532
0.2810 0.2537
0.2820 0.2543
0.2830 0.2550
0.2840 0.2558
0.2850 0.2568
0.2860 0.2579
0.2870 0.2591
0.2880 0.2605
0.2890 0.2619
0.2900 0.2635
0.2910 0.2652
0.2920 0.2671
0.2930 0.2690
0.2940 0.2711
0.2950 0.2733
0.2960 0.2756
0.2970 0.2781
0.2980 0.2806
0.2990 0.2833
0.3000 0.2861
0.3010 0.2890
0.3020 0.2919
0.3030 0.2950
0.3040 0.2982
0.3050 0.3016
0.3060 0.3050
0.3070 0.3085
0.3080 0.3120
0.3090 0.3157
0.3100 0.3195
0.3110 0.3234
0.3120 0.3273
0.3130 0.3313
0.3140 0.3354
0.3150 0.3396
0.3160 0.3438
0.3170 0.3481
0.3180 0.3525
0.3190 0.3569
0.3200 0.3614
0.3210 0.3659
0.3220 0.3705
0.3230 0.3751
0.3240 0.3798
0.3250 0.3845
0.3260 0.3892
0.3270 0.3940
0.3280 0.3988
0.3290 0.4036
0.3300 0.4084
0.3310 0.4133
0.3320 0.4181
0.3330 0.4230
0.3340 0.4278
0.3350 0.4327
0.3360 0.4375
0.3370 0.4423
0.3380 0.4472
0.3390 0.4520
0.3400 0.4567
0.3410 0.4615
0.3420 0.4662
0.3430 0.4709
0.3440 0.4755
0.3450 0.4801
0.3460 0.4846
0.3470 0.4891
0.3480 0.4936
0.3490 0.4979
0.3500 0.5022
0.3510 0.5065
0.3520 0.5107
0.3530 0.5148
0.3540 0.5188
0.3550 0.5227
0.3560 0.5266
0.3570 0.5304
0.3580 0.5341
0.3590 0.5377
0.3600 0.5412
0.3610 0.5446
0.3620 0.5479
0.3630 0.5511
0.3640 0.5542
0.3650 0.5572
0.3660 0.5600
0.3670 0.5628
0.3680 0.5655
0.3690 0.5680
0.3700 0.5705
0.3710 0.5728
0.3720 0.5750
0.3730 0.5771
0.3740 0.5791
0.3750 0.5810
0.3760 0.5828
0.3770 0.5844
0.3780 0.5860
0.3790 0.5874
0.3800 0.5887
0.3810 0.5899
0.3820 0.5910
0.3830 0.5920
0.3840 0.5929
0.3850 0.5938
0.3860 0.5945
0.3870 0.5951
0.3880 0.5956
0.3890 0.5961
0.3900 0.5965
0.3910 0.5968
0.3920 0.5970
0.3930 0.5972
0.3940 0.5973
0.3950 0.5973
0.3960 0.5974
0.3970 0.5974
0.3980 0.5973
0.3990 0.5972
0.4000 0.5972
0.4010 0.5971
0.4020 0.5970
0.4030 0.5970
0.4040 0.5969
0.4050 0.5969
0.4060 0.5969
0.4070 0.5970
0.4080 0.5972
0.4090 0.5974
0.4100 0.5978
0.4110 0.5982
0.4120 0.5987
0.4130 0.5994
0.4140 0.6002
0.4150 0.6011
0.4160 0.6023
0.4170 0.6035
0.4180 0.6050
0.4190 0.6067
0.4200 0.6086
0.4210 0.6108
0.4220 0.6132
0.4230 0.6158
0.4240 0.6188
0.4250 0.6220
0.4260 0.6255
0.4270 0.6294
0.4280 0.6336
0.4290 0.6381
0.4300 0.6430
0.4310 0.6483
0.4320 0.6539
0.4330 0.6600
0.4340 0.6664
0.4350 0.6733
0.4360 0.6807
0.4370 0.6885
0.4380 0.6967
0.4390 0.7054
0.4400 0.7146
0.4410 0.7243
0.4420 0.7345
0.4430 0.7452
0.4440 0.7564
0.4450 0.7681
0.4460 0.7804
0.4470 0.7931
0.4480 0.8064
0.4490 0.8202
0.4500 0.8346
0.4510 0.8495
0.4520 0.8649
0.4530 0.8808
0.4540 0.8972
0.4550 0.9142
0.4560 0.9317
0.4570 0.9496
0.4580 0.9681
0.4590 0.9870
0.4600 1.0064
0.4610 1.0263
0.4620 1.0465
0.4630 1.0672
0.4640 1.0883
0.4650 1.1098
0.4660 1.1317
0.4670 1.1539
0.4680 1.1764
0.4690 1.1992
0.4700 1.2223
0.4710 1.2456
0.4720 1.2691
0.4730 1.2928
0.4740 1.3167
0.4750 1.3407
0.4760 1.3648
0.4770 1.3890
0.4780 1.4132
0.4790 1.4374
0.4800 1.4616
0.4810 1.4857
0.4820 1.5097
0.4830 1.5336
0.4840 1.5573
0.4850 1.5809
0.4860 1.6042
0.4870 1.6273
0.4880 1.6501
0.4890 1.6726
0.4900 1.6948
0.4910 1.7166
0.4920 1.7380
0.4930 1.7590
0.4940 1.7796
0.4950 1.7998
0.4960 1.8196
0.4970 1.8389
0.4980 1.8577
0.4990 1.8760
0.5000 1.8939
0.5010 1.9114
0.5020 1.9284
0.5030 1.9449
0.5040 1.9610
0.5050 1.9768
0.5060 1.9921
0.5070 2.0071
0.5080 2.0218
0.5090 2.0363
0.5100 2.0505
0.5110 2.0646
0.5120 2.0785
0.5130 2.0925
0.5140 2.1064
0.5150 2.1205
0.5160 2.1347
0.5170 2.1493
0.5180 2.1642
0.5190 2.1795
0.5200 2.1955
0.5210 2.2121
0.5220 2.2295
0.5230 2.2478
0.5240 2.2672
0.5250 2.2877
0.5260 2.3095
0.5270 2.3327
0.5280 2.3574
0.5290 2.3839
0.5300 2.4122
0.5310 2.4424
0.5320 2.4747
0.5330 2.5093
0.5340 2.5462
0.5350 2.5856
0.5360 2.6277
0.5370 2.6725
0.5380 2.7202
0.5390 2.7708
0.5400 2.8246
0.5410 2.8815
0.5420 2.9416
0.5430 3.0051
0.5440 3.0720
0.5450 3.1424
0.5460 3.2162
0.5470 3.2936
0.5480 3.3745
0.5490 3.4589
0.5500 3.5468
0.5510 3.6382
0.5520 3.7330
0.5530 3.8311
0.5540 3.9324
0.5550 4.0368
0.5560 4.1442
0.5570 4.2544
0.5580 4.3673
0.5590 4.4826
0.5600 4.6002
0.5610 4.7198
0.5620 4.8411
0.5630 4.9639
0.5640 5.0879
0.5650 5.2129
0.5660 5.3384
0.5670 5.4641
0.5680 5.5898
0.5690 5.7150
0.5700 5.8393
0.5710 5.9625
0.5720 6.0841
0.5730 6.2037
0.5740 6.3210
0.5750 6.4355
0.5760 6.5469
0.5770 6.6547
0.5780 6.7586
0.5790 6.8582
0.5800 6.9531
0.5810 7.0430
0.5820 7.1275
0.5830 7.2063
0.5840 7.2791
0.5850 7.3456
0.5860 7.4055
0.5870 7.4585
0.5880 7.5044
0.5890 7.5431
0.5900 7.5742
0.5910 7.5978
0.5920 7.6136
0.5930 7.6215
0.5940 7.6216
0.5950 7.6137
0.5960 7.5978
0.5970 7.5740
0.5980 7.5423
0.5990 7.5027
0.6000 7.4555
0.6010 7.4008
0.6020 7.3386
0.6030 7.2692
0.6040 7.1929
0.6050 7.1098
0.6060 7.0202
0.6070 6.9244
0.6080 6.8228
0.6090 6.7155
0.6100 6.6031
0.6110 6.4858
0.6120 6.3639
0.6130 6.2380
0.6140 6.1082
0.6150 5.9752
0.6160 5.8391
0.6170 5.7005
0.6180 5.5597
0.6190 5.4171
0.6200 5.2731
0.6210 5.1281
0.6220 4.9824
0.6230 4.8365
0.6240 4.6907
0.6250 4.5454
0.6260 4.4008
0.6270 4.2573
0.6280 4.1152
0.6290 3.9748
0.6300 3.8364
0.6310 3.7002
0.6320 3.5664
0.6330 3.4354
0.6340 3.3072
0.6350 3.1820
0.6360 3.0601
0.6370 2.9416
0.6380 2.8265
0.6390 2.7151
0.6400 2.6073
0.6410 2.5034
0.6420 2.4032
0.6430 2.3069
0.6440 2.2145
0.6450 2.1260
0.6460 2.0414
0.6470 1.9606
0.6480 1.8837
0.6490 1.8106
0.6500 1.7412
0.6510 1.6755
0.6520 1.6135
0.6530 1.5549
0.6540 1.4998
0.6550 1.4481
0.6560 1.3996
0.6570 1.3542
0.6580 1.3119
0.6590 1.2725
0.6600 1.2359
0.6610 1.2020
0.6620 1.1707
0.6630 1.1418
0.6640 1.1153
0.6650 1.0910
0.6660 1.0689
0.6670 1.0487
0.6680 1.0304
0.6690 1.0138
0.6700 0.9990
0.6710 0.9857
0.6720 0.9738
0.6730 0.9633
0.6740 0.9540
0.6750 0.9460
0.6760 0.9389
0.6770 0.9329
0.6780 0.9278
0.6790 0.9235
0.6800 0.9200
0.6810 0.9171
0.6820 0.9149
0.6830 0.9132
0.6840 0.9119
0.6850 0.9112
0.6860 0.9108
0.6870 0.9107
0.6880 0.9109
0.6890 0.9114
0.6900 0.9120
0.6910 0.9128
0.6920 0.9137
0.6930 0.9147
0.6940 0.9157
0.6950 0.9168
0.6960 0.9179
0.6970 0.9189
0.6980 0.9200
0.6990 0.9209
0.7000 0.9217
0.7010 0.9225
0.7020 0.9231
0.7030 0.9236
0.7040 0.9239
0.7050 0.9241
0.7060 0.9241
0.7070 0.9240
0.7080 0.9236
0.7090 0.9231
0.7100 0.9223
0.7110 0.9214
0.7120 0.9202
0.7130 0.9189
0.7140 0.9173
0.7150 0.9155
0.7160 0.9134
0.7170 0.9112
0.7180 0.9087
0.7190 0.9060
0.7200 0.9031
0.7210 0.8999
0.7220 0.8965
0.7230 0.8929
0.7240 0.8891
0.7250 0.8851
0.7260 0.8808
0.7270 0.8764
0.7280 0.8717
0.7290 0.8668
0.7300 0.8617
0.7310 0.8564
0.7320 0.8509
0.7330 0.8452
0.7340 0.8394
0.7350 0.8333
0.7360 0.8270
0.7370 0.8206
0.7380 0.8140
0.7390 0.8073
0.7400 0.8004
0.7410 0.7933
0.7420 0.7861
0.7430 0.7787
0.7440 0.7712
0.7450 0.7635
0.7460 0.7557
0.7470 0.7478
0.7480 0.7398
0.7490 0.7316
0.7500 0.7234
0.7510 0.7150
0.7520 0.7066
0.7530 0.6980
0.7540 0.6894
0.7550 0.6807
0.7560 0.6719
0.7570 0.6631
0.7580 0.6542
0.7590 0.6452
0.7600 0.6362
0.7610 0.6271
0.7620 0.6180
0.7630 0.6089
0.7640 0.5997
0.7650 0.5905
0.7660 0.5813
0.7670 0.5721
0.7680 0.5629
0.7690 0.5536
0.7700 0.5444
0.7710 0.5352
0.7720 0.5260
0.7730 0.5168
0.7740 0.5076
0.7750 0.4984
0.7760 0.4893
0.7770 0.4802
0.7780 0.4712
0.7790 0.4622
0.7800 0.4533
0.7810 0.4444
0.7820 0.4355
0.7830 0.4267
0.7840 0.4180
0.7850 0.4094
0.7860 0.4008
0.7870 0.3923
0.7880 0.3838
0.7890 0.3755
0.7900 0.3672
0.7910 0.3590
0.7920 0.3509
0.7930 0.3429
0.7940 0.3350
0.7950 0.3271
0.7960 0.3194
0.7970 0.3118
0.7980 0.3042
0.7990 0.2968
0.8000 0.2895
0.8010 0.2822
0.8020 0.2751
0.8030 0.2681
0.8040 0.2612
0.8050 0.2544
0.8060 0.2477
0.8070 0.2411
0.8080 0.2346
0.8090 0.2283
0.8100 0.2220
0.8110 0.2159
0.8120 0.2098
0.8130 0.2039
0.8140 0.1981
0.8150 0.1924
0.8160 0.1869
0.8170 0.1814
0.8180 0.1760
0.8190 0.1708
0.8200 0.1657
0.8210 0.1607
0.8220 0.1557
0.8230 0.1509
0.8240 0.1462
0.8250 0.1417
0.8260 0.1372
0.8270 0.1328
0.8280 0.1285
0.8290 0.1244
0.8300 0.1203
0.8310 0.1163
0.8320 0.1125
0.8330 0.1087
0.8340 0.1050
0.8350 0.1015
0.8360 0.0980
0.8370 0.0946
0.8380 0.0913
0.8390 0.0881
0.8400 0.0850
0.8410 0.0820
0.8420 0.0790
0.8430 0.0762
0.8440 0.0734
0.8450 0.0707
0.8460 0.0681
0.8470 0.0656
0.8480 0.0631
0.8490 0.0607
0.8500 0.0584
0.8510 0.0562
0.8520 0.0540
0.8530 0.0519
0.8540 0.0499
0.8550 0.0480
0.8560 0.0461
0.8570 0.0442
0.8580 0.0424
0.8590 0.0407
0.8600 0.0391
0.8610 0.0375
0.8620 0.0359
0.8630 0.0345
0.8640 0.0330
0.8650 0.0316
0.8660 0.0303
0.8670 0.0290
0.8680 0.0278
0.8690 0.0266
0.8700 0.0254
0.8710 0.0243
0.8720 0.0233
0.8730 0.0222
0.8740 0.0213
0.8750 0.0203
0.8760 0.0194
0.8770 0.0185
0.8780 0.0177
0.8790 0.0169
0.8800 0.0161
0.8810 0.0154
0.8820 0.0147
0.8830 0.0140
0.8840 0.0133
0.8850 0.0127
0.8860 0.0121
0.8870 0.0115
0.8880 0.0110
0.8890 0.0104
0.8900 0.0099
0.8910 0.0094
0.8920 0.0090
0.8930 0.0085
0.8940 0.0081
0.8950 0.0077
0.8960 0.0073
0.8970 0.0070
0.8980 0.0066
0.8990 0.0063
0.9000 0.0060
0.9010 0.0056
0.9020 0.0054
0.9030 0.0051
0.9040 0.0048
0.9050 0.0046
0.9060 0.0043
0.9070 0.0041
0.9080 0.0039
0.9090 0.0037
0.9100 0.0035
0.9110 0.0033
0.9120 0.0031
0.9130 0.0029
0.9140 0.0028
0.9150 0.0026
0.9160 0.0025
0.9170 0.0023
0.9180 0.0022
0.9190 0.0021
0.9200 0.0020
0.9210 0.0019
0.9220 0.0018
0.9230 0.0017
0.9240 0.0016
0.9250 0.0015
0.9260 0.0014
0.9270 0.0013
0.9280 0.0012
0.9290 0.0012
0.9300 0.0011
0.9310 0.0010
0.9320 0.0010
0.9330 0.0009
0.9340 0.0009
0.9350 0.0008
0.9360 0.0008
0.9370 0.0007
0.9380 0.0007
0.9390 0.0006
0.9400 0.0006
0.9410 0.0005
0.9420 0.0005
0.9430 0.0005
0.9440 0.0005
0.9450 0.0004
0.9460 0.0004
0.9470 0.0004
0.9480 0.0003
0.9490 0.0003
0.9500 0.0003
0.9510 0.0003
0.9520 0.0003
0.9530 0.0003
0.9540 0.0002
0.9550 0.0002
0.9560 0.0002
0.9570 0.0002
0.9580 0.0002
0.9590 0.0002
0.9600 0.0002
0.9610 0.0001
0.9620 0.0001
0.9630 0.0001
0.9640 0.0001
0.9650 0.0001
0.9660 0.0001
0.9670 0.0001
0.9680 0.0001
0.9690 0.0001
0.9700 0.0001
0.9710 0.0001
0.9720 0.0001
0.9730 0.0001
0.9740 0.0001
0.9750 0.0001
0.9760 0.0000
0.9770 0.0000
0.9780 0.0000
0.9790 0.0000
0.9800 0.0000
0.9810 0.0000
0.9820 0.0000
0.9830 0.0000
0.9840 0.0000
0.9850 0.0000
0.9860 0.0000
0.9870 0.0000
0.9880 0.0000
0.9890 0.0000
0.9900 0.0000
0.9910 0.0000
0.9920 0.0000
0.9930 0.0000
0.9940 0.0000
0.9950 0.0000
0.9960 0.0000
0.9970 0.0000
0.9980 0.0000
0.9990 0.0000
1.0000 0.0000


==> shopping-mexico-mix-can.frequencies.csv <==
VisibilityRatio Frequency
0.0 46.0
0.01 30.0
0.02 16.0
0.03 27.0
0.04 18.0
0.05 18.0
0.06 23.0
0.07 14.0
0.08 14.0
0.09 13.0
0.1 16.0
0.11 21.0
0.12 15.0
0.13 12.0
0.14 16.0
0.15 27.0
0.16 16.0
0.17 11.0
0.18 21.0
0.19 19.0
0.2 37.0
0.21 22.0
0.22 22.0
0.23 16.0
0.24 12.0
0.25 23.0
0.26 18.0
0.27 12.0
0.28 15.0
0.29 12.0
0.3 14.0
0.31 15.0
0.32 17.0
0.33 15.0
0.34 18.0
0.35 26.0
0.36 22.0
0.37 50.0
0.38 83.0
0.39 145.0
0.4 171.0
0.41 180.0
0.42 179.0
0.43 194.0
0.44 142.0
0.45 91.0
0.46 78.0
0.47 95.0
0.48 102.0
0.49 112.0
0.5 160.0
0.51 240.0
0.52 325.0
0.53 376.0
0.54 432.0
0.55 529.0
0.56 773.0
0.57 1092.0
0.58 1390.0
0.59 1218.0
0.6 675.0
0.61 294.0
0.62 114.0
0.63 26.0
0.64 5.0
0.65 1.0
0.66 0.0
0.67 0.0
0.68 0.0
0.69 0.0
0.7 0.0
0.71 0.0
0.72 5.0
0.73 5.0
0.74 3.0
0.75 1.0
0.76 0.0
0.77 0.0
0.78 0.0
0.79 0.0
0.8 0.0
0.81 0.0
0.82 0.0
0.83 0.0
0.84 0.0
0.85 0.0
0.86 1.0
0.87 0.0
0.88 2.0
0.89 1.0
0.9 1.0
0.91 0.0
0.92 0.0
0.93 0.0
0.94 0.0
0.95 0.0
0.96 0.0
0.97 0.0
0.98 0.0
0.99 0.0


==> shopping-mexico-mix-can.gmm.csv <==
Visibility_ratio GMM_Score
0.0000 0.1176
0.0010 0.1208
0.0020 0.1240
0.0030 0.1272
0.0040 0.1305
0.0050 0.1338
0.0060 0.1371
0.0070 0.1404
0.0080 0.1438
0.0090 0.1471
0.0100 0.1505
0.0110 0.1539
0.0120 0.1573
0.0130 0.1606
0.0140 0.1640
0.0150 0.1674
0.0160 0.1707
0.0170 0.1740
0.0180 0.1773
0.0190 0.1806
0.0200 0.1838
0.0210 0.1870
0.0220 0.1902
0.0230 0.1933
0.0240 0.1964
0.0250 0.1994
0.0260 0.2023
0.0270 0.2052
0.0280 0.2080
0.0290 0.2108
0.0300 0.2134
0.0310 0.2160
0.0320 0.2185
0.0330 0.2209
0.0340 0.2233
0.0350 0.2255
0.0360 0.2276
0.0370 0.2297
0.0380 0.2316
0.0390 0.2334
0.0400 0.2351
0.0410 0.2367
0.0420 0.2382
0.0430 0.2396
0.0440 0.2408
0.0450 0.2420
0.0460 0.2430
0.0470 0.2439
0.0480 0.2447
0.0490 0.2453
0.0500 0.2459
0.0510 0.2463
0.0520 0.2465
0.0530 0.2467
0.0540 0.2467
0.0550 0.2467
0.0560 0.2465
0.0570 0.2462
0.0580 0.2457
0.0590 0.2452
0.0600 0.2445
0.0610 0.2437
0.0620 0.2429
0.0630 0.2419
0.0640 0.2408
0.0650 0.2396
0.0660 0.2383
0.0670 0.2370
0.0680 0.2355
0.0690 0.2340
0.0700 0.2324
0.0710 0.2307
0.0720 0.2289
0.0730 0.2270
0.0740 0.2251
0.0750 0.2232
0.0760 0.2211
0.0770 0.2191
0.0780 0.2169
0.0790 0.2148
0.0800 0.2126
0.0810 0.2103
0.0820 0.2080
0.0830 0.2057
0.0840 0.2034
0.0850 0.2011
0.0860 0.1987
0.0870 0.1964
0.0880 0.1940
0.0890 0.1916
0.0900 0.1893
0.0910 0.1869
0.0920 0.1846
0.0930 0.1823
0.0940 0.1799
0.0950 0.1777
0.0960 0.1754
0.0970 0.1731
0.0980 0.1709
0.0990 0.1688
0.1000 0.1666
0.1010 0.1645
0.1020 0.1625
0.1030 0.1604
0.1040 0.1585
0.1050 0.1565
0.1060 0.1546
0.1070 0.1528
0.1080 0.1510
0.1090 0.1493
0.1100 0.1476
0.1110 0.1460
0.1120 0.1444
0.1130 0.1429
0.1140 0.1415
0.1150 0.1401
0.1160 0.1387
0.1170 0.1374
0.1180 0.1362
0.1190 0.1350
0.1200 0.1339
0.1210 0.1329
0.1220 0.1319
0.1230 0.1309
0.1240 0.1300
0.1250 0.1292
0.1260 0.1284
0.1270 0.1277
0.1280 0.1270
0.1290 0.1264
0.1300 0.1258
0.1310 0.1253
0.1320 0.1248
0.1330 0.1244
0.1340 0.1240
0.1350 0.1237
0.1360 0.1234
0.1370 0.1232
0.1380 0.1230
0.1390 0.1228
0.1400 0.1227
0.1410 0.1226
0.1420 0.1225
0.1430 0.1225
0.1440 0.1225
0.1450 0.1226
0.1460 0.1227
0.1470 0.1228
0.1480 0.1229
0.1490 0.1231
0.1500 0.1233
0.1510 0.1235
0.1520 0.1238
0.1530 0.1240
0.1540 0.1243
0.1550 0.1246
0.1560 0.1250
0.1570 0.1253
0.1580 0.1257
0.1590 0.1261
0.1600 0.1265
0.1610 0.1269
0.1620 0.1274
0.1630 0.1278
0.1640 0.1283
0.1650 0.1288
0.1660 0.1292
0.1670 0.1297
0.1680 0.1303
0.1690 0.1308
0.1700 0.1313
0.1710 0.1318
0.1720 0.1324
0.1730 0.1329
0.1740 0.1335
0.1750 0.1340
0.1760 0.1346
0.1770 0.1352
0.1780 0.1357
0.1790 0.1363
0.1800 0.1369
0.1810 0.1375
0.1820 0.1381
0.1830 0.1386
0.1840 0.1392
0.1850 0.1398
0.1860 0.1404
0.1870 0.1410
0.1880 0.1416
0.1890 0.1422
0.1900 0.1428
0.1910 0.1434
0.1920 0.1440
0.1930 0.1446
0.1940 0.1451
0.1950 0.1457
0.1960 0.1463
0.1970 0.1469
0.1980 0.1475
0.1990 0.1481
0.2000 0.1486
0.2010 0.1492
0.2020 0.1498
0.2030 0.1504
0.2040 0.1509
0.2050 0.1515
0.2060 0.1521
0.2070 0.1526
0.2080 0.1532
0.2090 0.1538
0.2100 0.1543
0.2110 0.1549
0.2120 0.1554
0.2130 0.1559
0.2140 0.1565
0.2150 0.1570
0.2160 0.1575
0.2170 0.1581
0.2180 0.1586
0.2190 0.1591
0.2200 0.1596
0.2210 0.1601
0.2220 0.1606
0.2230 0.1611
0.2240 0.1616
0.2250 0.1621
0.2260 0.1626
0.2270 0.1631
0.2280 0.1636
0.2290 0.1641
0.2300 0.1645
0.2310 0.1650
0.2320 0.1654
0.2330 0.1659
0.2340 0.1663
0.2350 0.1668
0.2360 0.1672
0.2370 0.1677
0.2380 0.1681
0.2390 0.1685
0.2400 0.1689
0.2410 0.1693
0.2420 0.1698
0.2430 0.1702
0.2440 0.1706
0.2450 0.1709
0.2460 0.1713
0.2470 0.1717
0.2480 0.1721
0.2490 0.1724
0.2500 0.1728
0.2510 0.1732
0.2520 0.1735
0.2530 0.1739
0.2540 0.1742
0.2550 0.1745
0.2560 0.1749
0.2570 0.1752
0.2580 0.1755
0.2590 0.1758
0.2600 0.1761
0.2610 0.1764
0.2620 0.1767
0.2630 0.1770
0.2640 0.1773
0.2650 0.1775
0.2660 0.1778
0.2670 0.1780
0.2680 0.1783
0.2690 0.1785
0.2700 0.1788
0.2710 0.1790
0.2720 0.1792
0.2730 0.1795
0.2740 0.1797
0.2750 0.1799
0.2760 0.1801
0.2770 0.1803
0.2780 0.1805
0.2790 0.1806
0.2800 0.1808
0.2810 0.1810
0.2820 0.1811
0.2830 0.1813
0.2840 0.1814
0.2850 0.1816
0.2860 0.1817
0.2870 0.1818
0.2880 0.1820
0.2890 0.1821
0.2900 0.1822
0.2910 0.1823
0.2920 0.1824
0.2930 0.1825
0.2940 0.1825
0.2950 0.1826
0.2960 0.1827
0.2970 0.1827
0.2980 0.1828
0.2990 0.1828
0.3000 0.1829
0.3010 0.1829
0.3020 0.1829
0.3030 0.1829
0.3040 0.1830
0.3050 0.1830
0.3060 0.1830
0.3070 0.1829
0.3080 0.1829
0.3090 0.1829
0.3100 0.1829
0.3110 0.1828
0.3120 0.1828
0.3130 0.1828
0.3140 0.1827
0.3150 0.1827
0.3160 0.1826
0.3170 0.1825
0.3180 0.1825
0.3190 0.1824
0.3200 0.1823
0.3210 0.1823
0.3220 0.1822
0.3230 0.1821
0.3240 0.1820
0.3250 0.1820
0.3260 0.1819
0.3270 0.1819
0.3280 0.1818
0.3290 0.1818
0.3300 0.1818
0.3310 0.1818
0.3320 0.1819
0.3330 0.1820
0.3340 0.1821
0.3350 0.1823
0.3360 0.1825
0.3370 0.1828
0.3380 0.1831
0.3390 0.1835
0.3400 0.1841
0.3410 0.1847
0.3420 0.1855
0.3430 0.1864
0.3440 0.1875
0.3450 0.1888
0.3460 0.1902
0.3470 0.1919
0.3480 0.1939
0.3490 0.1962
0.3500 0.1988
0.3510 0.2017
0.3520 0.2051
0.3530 0.2088
0.3540 0.2131
0.3550 0.2179
0.3560 0.2233
0.3570 0.2293
0.3580 0.2361
0.3590 0.2435
0.3600 0.2518
0.3610 0.2609
0.3620 0.2709
0.3630 0.2820
0.3640 0.2941
0.3650 0.3073
0.3660 0.3216
0.3670 0.3373
0.3680 0.3542
0.3690 0.3725
0.3700 0.3922
0.3710 0.4134
0.3720 0.4360
0.3730 0.4603
0.3740 0.4861
0.3750 0.5135
0.3760 0.5426
0.3770 0.5733
0.3780 0.6057
0.3790 0.6396
0.3800 0.6752
0.3810 0.7123
0.3820 0.7510
0.3830 0.7911
0.3840 0.8326
0.3850 0.8754
0.3860 0.9194
0.3870 0.9644
0.3880 1.0104
0.3890 1.0572
0.3900 1.1047
0.3910 1.1526
0.3920 1.2008
0.3930 1.2492
0.3940 1.2975
0.3950 1.3455
0.3960 1.3930
0.3970 1.4399
0.3980 1.4859
0.3990 1.5307
0.4000 1.5742
0.4010 1.6162
0.4020 1.6565
0.4030 1.6949
0.4040 1.7312
0.4050 1.7653
0.4060 1.7969
0.4070 1.8260
0.4080 1.8524
0.4090 1.8760
0.4100 1.8968
0.4110 1.9146
0.4120 1.9294
0.4130 1.9412
0.4140 1.9500
0.4150 1.9558
0.4160 1.9586
0.4170 1.9585
0.4180 1.9555
0.4190 1.9497
0.4200 1.9414
0.4210 1.9304
0.4220 1.9171
0.4230 1.9015
0.4240 1.8839
0.4250 1.8643
0.4260 1.8430
0.4270 1.8201
0.4280 1.7959
0.4290 1.7705
0.4300 1.7440
0.4310 1.7167
0.4320 1.6888
0.4330 1.6604
0.4340 1.6317
0.4350 1.6028
0.4360 1.5739
0.4370 1.5452
0.4380 1.5167
0.4390 1.4885
0.4400 1.4609
0.4410 1.4337
0.4420 1.4072
0.4430 1.3814
0.4440 1.3564
0.4450 1.3321
0.4460 1.3087
0.4470 1.2860
0.4480 1.2642
0.4490 1.2433
0.4500 1.2231
0.4510 1.2038
0.4520 1.1852
0.4530 1.1675
0.4540 1.1504
0.4550 1.1340
0.4560 1.1182
0.4570 1.1031
0.4580 1.0886
0.4590 1.0745
0.4600 1.0610
0.4610 1.0479
0.4620 1.0353
0.4630 1.0231
0.4640 1.0113
0.4650 0.9999
0.4660 0.9888
0.4670 0.9782
0.4680 0.9679
0.4690 0.9580
0.4700 0.9486
0.4710 0.9396
0.4720 0.9312
0.4730 0.9233
0.4740 0.9160
0.4750 0.9094
0.4760 0.9036
0.4770 0.8987
0.4780 0.8947
0.4790 0.8917
0.4800 0.8900
0.4810 0.8895
0.4820 0.8904
0.4830 0.8929
0.4840 0.8971
0.4850 0.9030
0.4860 0.9110
0.4870 0.9210
0.4880 0.9333
0.4890 0.9480
0.4900 0.9652
0.4910 0.9851
0.4920 1.0078
0.4930 1.0335
0.4940 1.0622
0.4950 1.0941
0.4960 1.1292
0.4970 1.1678
0.4980 1.2097
0.4990 1.2552
0.5000 1.3042
0.5010 1.3567
0.5020 1.4128
0.5030 1.4724
0.5040 1.5354
0.5050 1.6019
0.5060 1.6716
0.5070 1.7445
0.5080 1.8204
0.5090 1.8991
0.5100 1.9804
0.5110 2.0641
0.5120 2.1499
0.5130 2.2374
0.5140 2.3265
0.5150 2.4168
0.5160 2.5078
0.5170 2.5993
0.5180 2.6908
0.5190 2.7820
0.5200 2.8724
0.5210 2.9616
0.5220 3.0493
0.5230 3.1350
0.5240 3.2184
0.5250 3.2990
0.5260 3.3766
0.5270 3.4509
0.5280 3.5216
0.5290 3.5884
0.5300 3.6512
0.5310 3.7099
0.5320 3.7644
0.5330 3.8149
0.5340 3.8612
0.5350 3.9038
0.5360 3.9428
0.5370 3.9786
0.5380 4.0118
0.5390 4.0428
0.5400 4.0724
0.5410 4.1013
0.5420 4.1306
0.5430 4.1610
0.5440 4.1938
0.5450 4.2302
0.5460 4.2713
0.5470 4.3186
0.5480 4.3734
0.5490 4.4372
0.5500 4.5113
0.5510 4.5974
0.5520 4.6967
0.5530 4.8107
0.5540 4.9407
0.5550 5.0879
0.5560 5.2533
0.5570 5.4380
0.5580 5.6425
0.5590 5.8675
0.5600 6.1130
0.5610 6.3792
0.5620 6.6657
0.5630 6.9718
0.5640 7.2965
0.5650 7.6385
0.5660 7.9962
0.5670 8.3675
0.5680 8.7500
0.5690 9.1410
0.5700 9.5377
0.5710 9.9366
0.5720 10.3344
0.5730 10.7273
0.5740 11.1115
0.5750 11.4832
0.5760 11.8382
0.5770 12.1728
0.5780 12.4831
0.5790 12.7653
0.5800 13.0161
0.5810 13.2322
0.5820 13.4108
0.5830 13.5493
0.5840 13.6457
0.5850 13.6985
0.5860 13.7063
0.5870 13.6687
0.5880 13.5855
0.5890 13.4572
0.5900 13.2847
0.5910 13.0694
0.5920 12.8132
0.5930 12.5185
0.5940 12.1879
0.5950 11.8245
0.5960 11.4317
0.5970 11.0130
0.5980 10.5722
0.5990 10.1131
0.6000 9.6396
0.6010 9.1557
0.6020 8.6652
0.6030 8.1717
0.6040 7.6790
0.6050 7.1902
0.6060 6.7086
0.6070 6.2369
0.6080 5.7777
0.6090 5.3333
0.6100 4.9056
0.6110 4.4962
0.6120 4.1063
0.6130 3.7370
0.6140 3.3888
0.6150 3.0624
0.6160 2.7576
0.6170 2.4746
0.6180 2.2129
0.6190 1.9721
0.6200 1.7515
0.6210 1.5503
0.6220 1.3677
0.6230 1.2026
0.6240 1.0540
0.6250 0.9209
0.6260 0.8021
0.6270 0.6965
0.6280 0.6032
0.6290 0.5209
0.6300 0.4487
0.6310 0.3856
0.6320 0.3307
0.6330 0.2831
0.6340 0.2420
0.6350 0.2067
0.6360 0.1764
0.6370 0.1506
0.6380 0.1286
0.6390 0.1100
0.6400 0.0943
0.6410 0.0810
0.6420 0.0700
0.6430 0.0607
0.6440 0.0530
0.6450 0.0465
0.6460 0.0412
0.6470 0.0368
0.6480 0.0332
0.6490 0.0302
0.6500 0.0277
0.6510 0.0257
0.6520 0.0240
0.6530 0.0226
0.6540 0.0214
0.6550 0.0204
0.6560 0.0196
0.6570 0.0189
0.6580 0.0184
0.6590 0.0179
0.6600 0.0174
0.6610 0.0170
0.6620 0.0167
0.6630 0.0163
0.6640 0.0161
0.6650 0.0158
0.6660 0.0155
0.6670 0.0153
0.6680 0.0150
0.6690 0.0148
0.6700 0.0146
0.6710 0.0144
0.6720 0.0142
0.6730 0.0140
0.6740 0.0138
0.6750 0.0136
0.6760 0.0134
0.6770 0.0132
0.6780 0.0130
0.6790 0.0128
0.6800 0.0127
0.6810 0.0125
0.6820 0.0123
0.6830 0.0121
0.6840 0.0119
0.6850 0.0118
0.6860 0.0116
0.6870 0.0114
0.6880 0.0113
0.6890 0.0111
0.6900 0.0110
0.6910 0.0108
0.6920 0.0106
0.6930 0.0105
0.6940 0.0103
0.6950 0.0102
0.6960 0.0100
0.6970 0.0099
0.6980 0.0097
0.6990 0.0096
0.7000 0.0094
0.7010 0.0093
0.7020 0.0092
0.7030 0.0090
0.7040 0.0089
0.7050 0.0088
0.7060 0.0086
0.7070 0.0085
0.7080 0.0084
0.7090 0.0082
0.7100 0.0081
0.7110 0.0080
0.7120 0.0079
0.7130 0.0077
0.7140 0.0076
0.7150 0.0075
0.7160 0.0074
0.7170 0.0073
0.7180 0.0072
0.7190 0.0071
0.7200 0.0069
0.7210 0.0068
0.7220 0.0067
0.7230 0.0066
0.7240 0.0065
0.7250 0.0064
0.7260 0.0063
0.7270 0.0062
0.7280 0.0061
0.7290 0.0060
0.7300 0.0059
0.7310 0.0058
0.7320 0.0057
0.7330 0.0056
0.7340 0.0055
0.7350 0.0055
0.7360 0.0054
0.7370 0.0053
0.7380 0.0052
0.7390 0.0051
0.7400 0.0050
0.7410 0.0049
0.7420 0.0049
0.7430 0.0048
0.7440 0.0047
0.7450 0.0046
0.7460 0.0046
0.7470 0.0045
0.7480 0.0044
0.7490 0.0043
0.7500 0.0043
0.7510 0.0042
0.7520 0.0041
0.7530 0.0040
0.7540 0.0040
0.7550 0.0039
0.7560 0.0038
0.7570 0.0038
0.7580 0.0037
0.7590 0.0036
0.7600 0.0036
0.7610 0.0035
0.7620 0.0035
0.7630 0.0034
0.7640 0.0033
0.7650 0.0033
0.7660 0.0032
0.7670 0.0032
0.7680 0.0031
0.7690 0.0031
0.7700 0.0030
0.7710 0.0030
0.7720 0.0029
0.7730 0.0029
0.7740 0.0028
0.7750 0.0028
0.7760 0.0027
0.7770 0.0027
0.7780 0.0026
0.7790 0.0026
0.7800 0.0025
0.7810 0.0025
0.7820 0.0024
0.7830 0.0024
0.7840 0.0023
0.7850 0.0023
0.7860 0.0023
0.7870 0.0022
0.7880 0.0022
0.7890 0.0021
0.7900 0.0021
0.7910 0.0021
0.7920 0.0020
0.7930 0.0020
0.7940 0.0020
0.7950 0.0019
0.7960 0.0019
0.7970 0.0018
0.7980 0.0018
0.7990 0.0018
0.8000 0.0017
0.8010 0.0017
0.8020 0.0017
0.8030 0.0016
0.8040 0.0016
0.8050 0.0016
0.8060 0.0016
0.8070 0.0015
0.8080 0.0015
0.8090 0.0015
0.8100 0.0014
0.8110 0.0014
0.8120 0.0014
0.8130 0.0014
0.8140 0.0013
0.8150 0.0013
0.8160 0.0013
0.8170 0.0013
0.8180 0.0012
0.8190 0.0012
0.8200 0.0012
0.8210 0.0012
0.8220 0.0011
0.8230 0.0011
0.8240 0.0011
0.8250 0.0011
0.8260 0.0011
0.8270 0.0010
0.8280 0.0010
0.8290 0.0010
0.8300 0.0010
0.8310 0.0010
0.8320 0.0009
0.8330 0.0009
0.8340 0.0009
0.8350 0.0009
0.8360 0.0009
0.8370 0.0008
0.8380 0.0008
0.8390 0.0008
0.8400 0.0008
0.8410 0.0008
0.8420 0.0008
0.8430 0.0008
0.8440 0.0007
0.8450 0.0007
0.8460 0.0007
0.8470 0.0007
0.8480 0.0007
0.8490 0.0007
0.8500 0.0006
0.8510 0.0006
0.8520 0.0006
0.8530 0.0006
0.8540 0.0006
0.8550 0.0006
0.8560 0.0006
0.8570 0.0006
0.8580 0.0005
0.8590 0.0005
0.8600 0.0005
0.8610 0.0005
0.8620 0.0005
0.8630 0.0005
0.8640 0.0005
0.8650 0.0005
0.8660 0.0005
0.8670 0.0005
0.8680 0.0004
0.8690 0.0004
0.8700 0.0004
0.8710 0.0004
0.8720 0.0004
0.8730 0.0004
0.8740 0.0004
0.8750 0.0004
0.8760 0.0004
0.8770 0.0004
0.8780 0.0004
0.8790 0.0004
0.8800 0.0003
0.8810 0.0003
0.8820 0.0003
0.8830 0.0003
0.8840 0.0003
0.8850 0.0003
0.8860 0.0003
0.8870 0.0003
0.8880 0.0003
0.8890 0.0003
0.8900 0.0003
0.8910 0.0003
0.8920 0.0003
0.8930 0.0003
0.8940 0.0003
0.8950 0.0002
0.8960 0.0002
0.8970 0.0002
0.8980 0.0002
0.8990 0.0002
0.9000 0.0002
0.9010 0.0002
0.9020 0.0002
0.9030 0.0002
0.9040 0.0002
0.9050 0.0002
0.9060 0.0002
0.9070 0.0002
0.9080 0.0002
0.9090 0.0002
0.9100 0.0002
0.9110 0.0002
0.9120 0.0002
0.9130 0.0002
0.9140 0.0002
0.9150 0.0002
0.9160 0.0002
0.9170 0.0001
0.9180 0.0001
0.9190 0.0001
0.9200 0.0001
0.9210 0.0001
0.9220 0.0001
0.9230 0.0001
0.9240 0.0001
0.9250 0.0001
0.9260 0.0001
0.9270 0.0001
0.9280 0.0001
0.9290 0.0001
0.9300 0.0001
0.9310 0.0001
0.9320 0.0001
0.9330 0.0001
0.9340 0.0001
0.9350 0.0001
0.9360 0.0001
0.9370 0.0001
0.9380 0.0001
0.9390 0.0001
0.9400 0.0001
0.9410 0.0001
0.9420 0.0001
0.9430 0.0001
0.9440 0.0001
0.9450 0.0001
0.9460 0.0001
0.9470 0.0001
0.9480 0.0001
0.9490 0.0001
0.9500 0.0001
0.9510 0.0001
0.9520 0.0001
0.9530 0.0001
0.9540 0.0001
0.9550 0.0001
0.9560 0.0001
0.9570 0.0001
0.9580 0.0001
0.9590 0.0001
0.9600 0.0001
0.9610 0.0001
0.9620 0.0001
0.9630 0.0000
0.9640 0.0000
0.9650 0.0000
0.9660 0.0000
0.9670 0.0000
0.9680 0.0000
0.9690 0.0000
0.9700 0.0000
0.9710 0.0000
0.9720 0.0000
0.9730 0.0000
0.9740 0.0000
0.9750 0.0000
0.9760 0.0000
0.9770 0.0000
0.9780 0.0000
0.9790 0.0000
0.9800 0.0000
0.9810 0.0000
0.9820 0.0000
0.9830 0.0000
0.9840 0.0000
0.9850 0.0000
0.9860 0.0000
0.9870 0.0000
0.9880 0.0000
0.9890 0.0000
0.9900 0.0000
0.9910 0.0000
0.9920 0.0000
0.9930 0.0000
0.9940 0.0000
0.9950 0.0000
0.9960 0.0000
0.9970 0.0000
0.9980 0.0000
0.9990 0.0000
1.0000 0.0000

